Scaling regimes of 2d turbulence with power law stirring: theories versus numerical experiments

We inquire the statistical properties of the pair formed by the Navier-Stokes equation for an incompressible velocity field and the advection-diffusion equation for a scalar field transported in the same flow in two dimensions (2d). The system is in a regime of fully developed turbulence stirred by forcing fields with Gaussian statistics, white-noise in time and self-similar in space. In this setting and if the stirring is concentrated at small spatial scales as if due to thermal fluctuations, it is possible to carry out a first-principle ultra-violet renormalization group analysis of the scaling behavior of the model. Kraichnan's phenomenological theory of two dimensional turbulence upholds the existence of an inertial range characterized by inverse energy transfer at scales larger than the stirring one. For our model Kraichnan's theory, however, implies scaling predictions radically discordant from the renormalization group results. We perform accurate numerical experiments to assess the actual statistical properties of 2d-turbulence with power-law stirring. Our results clearly indicate that an adapted version of Kraichnan's theory is consistent with the observed phenomenology. We also provide some theoretical scenarios to account for the discrepancy between renormalization group analysis and the observed phenomenology.

==> Figure/einput_e0.dat <==
  0.0000000E+00   4.247402      0.0000000E+00
   1.000000       4.247402      1.6000000E-09
   2.000000       4.247402      1.9200000E-08
   3.000000       4.247402      6.3199998E-08
   4.000000       4.247402      1.4960000E-07
   5.000000       4.247402      3.7760000E-07
   6.000000       4.247402      6.6719997E-07
   7.000000       4.247401      1.1848000E-06
   8.000000       4.247401      1.9736001E-06
   9.000000       4.247400      2.9616001E-06
   10.00000       4.247399      4.4272001E-06
   11.00000       4.247397      6.0744001E-06
   12.00000       4.247396      8.5064003E-06
   13.00000       4.247394      1.1806400E-05
   14.00000       4.247390      1.5465599E-05
   15.00000       4.247386      2.0013600E-05
   16.00000       4.247382      2.5154401E-05
   17.00000       4.247377      3.2150401E-05
   18.00000       4.247370      4.0288000E-05
   19.00000       4.247362      4.9341601E-05
   20.00000       4.247353      5.9652000E-05
   21.00000       4.247343      7.2876799E-05
   22.00000       4.247329      8.6553599E-05
   23.00000       4.247315      1.0186960E-04
   24.00000       4.247300      1.1991920E-04
   25.00000       4.247282      1.4158399E-04
   26.00000       4.247261      1.6620960E-04
   27.00000       4.247236      1.9090640E-04
   28.00000       4.247211      2.1799440E-04
   29.00000       4.247184      2.5116641E-04
   30.00000       4.247151      2.8590241E-04
   31.00000       4.247116      3.2697999E-04
   32.00000       4.247075      3.6904879E-04
   33.00000       4.247033      4.1552962E-04
   34.00000       4.246986      4.6962401E-04
   35.00000       4.246933      5.2184559E-04
   36.00000       4.246880      5.8336882E-04
   37.00000       4.246819      6.4715039E-04
   38.00000       4.246755      7.2275358E-04
   39.00000       4.246679      7.9992402E-04
   40.00000       4.246602      8.7699603E-04
   41.00000       4.246525      9.7026082E-04
   42.00000       4.246432      1.0652704E-03
   43.00000       4.246337      1.1739944E-03
   44.00000       4.246228      1.2831048E-03
   45.00000       4.246119      1.3954032E-03
   46.00000       4.246006      1.5229584E-03
   47.00000       4.245879      1.6542440E-03
   48.00000       4.245748      1.8005416E-03
   49.00000       4.245602      1.9490272E-03
   50.00000       4.245453      2.1200560E-03
   51.00000       4.245282      2.2917001E-03
   52.00000       4.245111      2.4633177E-03
   53.00000       4.244939      2.6597327E-03
   54.00000       4.244742      2.8516017E-03
   55.00000       4.244550      3.0827273E-03
   56.00000       4.244319      3.3019672E-03
   57.00000       4.244100      3.5395408E-03
   58.00000       4.243863      3.7880896E-03
   59.00000       4.243614      4.0479768E-03
   60.00000       4.243354      4.3343129E-03
   61.00000       4.243068      4.6273153E-03
   62.00000       4.242775      4.9331393E-03
   63.00000       4.242469      5.2552200E-03
   64.00000       4.242147      5.5773770E-03
   65.00000       4.241825      5.9473729E-03
   66.00000       4.241455      6.3005043E-03
   67.00000       4.241102      6.6860551E-03
   68.00000       4.240716      7.1095722E-03
   69.00000       4.240293      7.5108721E-03
   70.00000       4.239891      7.9553472E-03
   71.00000       4.239447      8.3918953E-03
   72.00000       4.239010      8.8954894E-03
   73.00000       4.238507      9.3960995E-03
   74.00000       4.238006      9.9105043E-03
   75.00000       4.237492      1.0452390E-02
   76.00000       4.236949      1.1013465E-02
   77.00000       4.236389      1.1608659E-02
   78.00000       4.235794      1.2194499E-02
   79.00000       4.235208      1.2820438E-02
   80.00000       4.234581      1.3493430E-02
   81.00000       4.233909      1.4156743E-02
   82.00000       4.233245      1.4885506E-02
   83.00000       4.232517      1.5587383E-02
   84.00000       4.231815      1.6351713E-02
   85.00000       4.231050      1.7151952E-02
   86.00000       4.230250      1.7965320E-02
   87.00000       4.229437      1.8809838E-02
   88.00000       4.228592      1.9629456E-02
   89.00000       4.227773      2.0589553E-02
   90.00000       4.226812      2.1492934E-02
   91.00000       4.225909      2.2456396E-02
   92.00000       4.224946      2.3447821E-02
   93.00000       4.223954      2.4467768E-02
   94.00000       4.222934      2.5552653E-02
   95.00000       4.221849      2.6609460E-02
   96.00000       4.220793      2.7725365E-02
   97.00000       4.219676      2.8925542E-02
   98.00000       4.218476      3.0104149E-02
   99.00000       4.217298      3.1378135E-02
   100.0000       4.216024      3.2605127E-02
   101.0000       4.214797      3.3972159E-02
   102.0000       4.213430      3.5324659E-02
   103.0000       4.212078      3.6660440E-02
   104.0000       4.210742      3.8126647E-02
   105.0000       4.209275      3.9558787E-02
   106.0000       4.207843      4.1136254E-02
   107.0000       4.206266      4.2688474E-02
   108.0000       4.204713      4.4250578E-02
   109.0000       4.203152      4.5888986E-02
   110.0000       4.201513      4.7567148E-02
   111.0000       4.199835      4.9355544E-02
   112.0000       4.198047      5.1125851E-02
   113.0000       4.196276      5.2958660E-02
   114.0000       4.194443      5.4908212E-02
   115.0000       4.192494      5.6828499E-02
   116.0000       4.190574      5.8770686E-02
   117.0000       4.188632      6.0801271E-02
   118.0000       4.186601      6.2911682E-02
   119.0000       4.184490      6.5069422E-02
   120.0000       4.182333      6.7252003E-02
   121.0000       4.180150      6.9422811E-02
   122.0000       4.177979      7.1737118E-02
   123.0000       4.175665      7.4249111E-02
   124.0000       4.173153      7.6579154E-02
   125.0000       4.170823      7.9123035E-02
   126.0000       4.168279      8.1540644E-02
   127.0000       4.165862      8.4191225E-02
   128.0000       4.163211      8.6910643E-02
   129.0000       4.160491      8.9551650E-02
   130.0000       4.157850      9.2410646E-02
   131.0000       4.154992      9.5202923E-02
   132.0000       4.152199      9.8234907E-02
   133.0000       4.149167      0.1012424    
   134.0000       4.146160      0.1041350    
   135.0000       4.143267      0.1073641    
   136.0000       4.140038      0.1105372    
   137.0000       4.136865      0.1138328    
   138.0000       4.133569      0.1171458    
   139.0000       4.130256      0.1204594    
   140.0000       4.126943      0.1240576    
   141.0000       4.123344      0.1275473    
   142.0000       4.119855      0.1311837    
   143.0000       4.116219      0.1348877    
   144.0000       4.112514      0.1386938    
   145.0000       4.108708      0.1426549    
   146.0000       4.104747      0.1465509    
   147.0000       4.100851      0.1505169    
   148.0000       4.096885      0.1547134    
   149.0000       4.092689      0.1589316    
   150.0000       4.088470      0.1632245    
   151.0000       4.084177      0.1674456    
   152.0000       4.079957      0.1719825    
   153.0000       4.075419      0.1764471    
   154.0000       4.070955      0.1812189    
   155.0000       4.066183      0.1858595    
   156.0000       4.061543      0.1906378    
   157.0000       4.056764      0.1956961    
   158.0000       4.051706      0.2005174    
   159.0000       4.046885      0.2056020    
   160.0000       4.041800      0.2107710    
   161.0000       4.036631      0.2162772    
   162.0000       4.031125      0.2216839    
   163.0000       4.025718      0.2270070    
   164.0000       4.020395      0.2326327    
   165.0000       4.014769      0.2382831    
   166.0000       4.009119      0.2442692    
   167.0000       4.003133      0.2500356    
   168.0000       3.997366      0.2558467    
   169.0000       3.991555      0.2621405    
   170.0000       3.985262      0.2683936    
   171.0000       3.979008      0.2747442    
   172.0000       3.972658      0.2810732    
   173.0000       3.966329      0.2877651    
   174.0000       3.959637      0.2945107    
   175.0000       3.952891      0.3011612    
   176.0000       3.946241      0.3080865    
   177.0000       3.939316      0.3149131    
   178.0000       3.932489      0.3222502    
   179.0000       3.925152      0.3295677    
   180.0000       3.917834      0.3367842    
   181.0000       3.910618      0.3443172    
   182.0000       3.903085      0.3520942    
   183.0000       3.895308      0.3600122    
   184.0000       3.887390      0.3676074    
   185.0000       3.879795      0.3756418    
   186.0000       3.871760      0.3839866    
   187.0000       3.863415      0.3922251    
   188.0000       3.855177      0.4006368    
   189.0000       3.846765      0.4090222    
   190.0000       3.838380      0.4176697    
   191.0000       3.829732      0.4266727    
   192.0000       3.820729      0.4353845    
   193.0000       3.812018      0.4447260    
   194.0000       3.802676      0.4537714    
   195.0000       3.793631      0.4633072    
   196.0000       3.784095      0.4729418    
   197.0000       3.774460      0.4824879    
   198.0000       3.764914      0.4924141    
   199.0000       3.754988      0.5022174    
   200.0000       3.745185      0.5126344    
   201.0000       3.734768      0.5226685    
   202.0000       3.724734      0.5328332    
   203.0000       3.714569      0.5438277    
   204.0000       3.703574      0.5544301    
   205.0000       3.692972      0.5655760    
   206.0000       3.681826      0.5763530    
   207.0000       3.671049      0.5875780    
   208.0000       3.659824      0.5990855    
   209.0000       3.648317      0.6105285    
   210.0000       3.636873      0.6221507    
   211.0000       3.625251      0.6342062    
   212.0000       3.613196      0.6462685    
   213.0000       3.601134      0.6585174    
   214.0000       3.588885      0.6708817    
   215.0000       3.576520      0.6831741    
   216.0000       3.564228      0.6961431    
   217.0000       3.551259      0.7091579    
   218.0000       3.538244      0.7221013    
   219.0000       3.525301      0.7354332    
   220.0000       3.511969      0.7488865    
   221.0000       3.498516      0.7625803    
   222.0000       3.484822      0.7766764    
   223.0000       3.470726      0.7904199    
   224.0000       3.456982      0.8048512    
   225.0000       3.442551      0.8190447    
   226.0000       3.428357      0.8336512    
   227.0000       3.413751      0.8483035    
   228.0000       3.399099      0.8634610    
   229.0000       3.383941      0.8792182    
   230.0000       3.368184      0.8940929    
   231.0000       3.353309      0.9095232    
   232.0000       3.337879      0.9252155    
   233.0000       3.322186      0.9412612    
   234.0000       3.306141      0.9578865    
   235.0000       3.289516      0.9738996    
   236.0000       3.273502      0.9904502    
   237.0000       3.256952       1.007593    
   238.0000       3.239809       1.024106    
   239.0000       3.223296       1.041721    
   240.0000       3.205681       1.058649    
   241.0000       3.188753       1.076933    
   242.0000       3.170470       1.095135    
   243.0000       3.152267       1.113063    
   244.0000       3.134340       1.131615    
   245.0000       3.115787       1.149595    
   246.0000       3.097807       1.169229    
   247.0000       3.078173       1.188143    
   248.0000       3.059258       1.207012    
   249.0000       3.040390       1.226478    
   250.0000       3.020924       1.245949    
   251.0000       3.001453       1.266183    
   252.0000       2.981219       1.286324    
   253.0000       2.961078       1.306779    
   254.0000       2.940624       1.327706    
   255.0000       2.919696       1.348906    
   256.0000       2.898497       1.369902    
   257.0000       2.877500       1.391008    
   258.0000       2.856394       1.413134    
   259.0000       2.834268       1.434948    
   260.0000       2.812454       1.457201    
   261.0000       2.790201       1.479625    
   262.0000       2.767777       1.502276    
   263.0000       2.745126       1.525266    
   264.0000       2.722136       1.548206    
   265.0000       2.699196       1.572223    
   266.0000       2.675179       1.595912    
   267.0000       2.651490       1.619720    
   268.0000       2.627682       1.644398    
   269.0000       2.603004       1.668739    
   270.0000       2.578663       1.693435    
   271.0000       2.553967       1.718903    
   272.0000       2.528499       1.744562    
   273.0000       2.502840       1.770110    
   274.0000       2.477292       1.795542    
   275.0000       2.451860       1.822374    
   276.0000       2.425028       1.848730    
   277.0000       2.398672       1.875831    
   278.0000       2.371571       1.902756    
   279.0000       2.344646       1.930061    
   280.0000       2.317341       1.958128    
   281.0000       2.289274       1.985762    
   282.0000       2.261640       2.014102    
   283.0000       2.233299       2.042579    
   284.0000       2.204823       2.071970    
   285.0000       2.175432       2.101309    
   286.0000       2.146093       2.130261    
   287.0000       2.117141       2.160275    
   288.0000       2.087127       2.190364    
   289.0000       2.057038       2.221065    
   290.0000       2.026337       2.252454    
   291.0000       1.994948       2.282221    
   292.0000       1.965181       2.314794    
   293.0000       1.932608       2.346421    
   294.0000       1.900982       2.378471    
   295.0000       1.868931       2.410599    
   296.0000       1.836803       2.443789    
   297.0000       1.803613       2.477277    
   298.0000       1.770125       2.509920    
   299.0000       1.737482       2.543496    
   300.0000       1.703906       2.577513    
   301.0000       1.669889       2.611830    
   302.0000       1.635572       2.647547    
   303.0000       1.599855       2.681955    
   304.0000       1.565447       2.717106    
   305.0000       1.530296       2.753684    
   306.0000       1.493718       2.789300    
   307.0000       1.458102       2.825979    
   308.0000       1.421423       2.862059    
   309.0000       1.385343       2.900826    
   310.0000       1.346575       2.937920    
   311.0000       1.309482       2.975951    
   312.0000       1.271451       3.013755    
   313.0000       1.233647       3.052430    
   314.0000       1.194972       3.092541    
   315.0000       1.154861       3.131875    
   316.0000       1.115527       3.171298    
   317.0000       1.076104       3.211533    
   318.0000       1.035869       3.252429    
   319.0000      0.9949734       3.293091    
   320.0000      0.9543109       3.333925    
   321.0000      0.9134775       3.375590    
   322.0000      0.8718122       3.418348    
   323.0000      0.8290539       3.461040    
   324.0000      0.7863620       3.503067    
   325.0000      0.7443352       3.546793    
   326.0000      0.7006087       3.590790    
   327.0000      0.6566119       3.635489    
   328.0000      0.6119135       3.680377    
   329.0000      0.5670250       3.724495    
   330.0000      0.5229068       3.770104    
   331.0000      0.4772981       3.815196    
   332.0000      0.4322064       3.860822    
   333.0000      0.3865800       3.908861    
   334.0000      0.3385408       3.955312    
   335.0000      0.2920902       4.003030    
   336.0000      0.2443716       4.050308    
   337.0000      0.1970945       4.097497    
   338.0000      0.1499046       4.147994    
   339.0000      9.9408001E-02   4.196857    
   340.0000      5.0544791E-02   4.247309    
   341.0000      9.3024799E-05   4.247402    
   342.0000      0.0000000E+00   4.247402    
   343.0000      0.0000000E+00   4.247402    
   344.0000      0.0000000E+00   4.247402    
   345.0000      0.0000000E+00   4.247402    
   346.0000      0.0000000E+00   4.247402    
   347.0000      0.0000000E+00   4.247402    
   348.0000      0.0000000E+00   4.247402    
   349.0000      0.0000000E+00   4.247402    
   350.0000      0.0000000E+00   4.247402    
   351.0000      0.0000000E+00   4.247402    
   352.0000      0.0000000E+00   4.247402    
   353.0000      0.0000000E+00   4.247402    
   354.0000      0.0000000E+00   4.247402    
   355.0000      0.0000000E+00   4.247402    
   356.0000      0.0000000E+00   4.247402    
   357.0000      0.0000000E+00   4.247402    
   358.0000      0.0000000E+00   4.247402    
   359.0000      0.0000000E+00   4.247402    
   360.0000      0.0000000E+00   4.247402    
   361.0000      0.0000000E+00   4.247402    
   362.0000      0.0000000E+00   4.247402    
   363.0000      0.0000000E+00   4.247402    
   364.0000      0.0000000E+00   4.247402    
   365.0000      0.0000000E+00   4.247402    
   366.0000      0.0000000E+00   4.247402    
   367.0000      0.0000000E+00   4.247402    
   368.0000      0.0000000E+00   4.247402    
   369.0000      0.0000000E+00   4.247402    
   370.0000      0.0000000E+00   4.247402    
   371.0000      0.0000000E+00   4.247402    
   372.0000      0.0000000E+00   4.247402    
   373.0000      0.0000000E+00   4.247402    
   374.0000      0.0000000E+00   4.247402    
   375.0000      0.0000000E+00   4.247402    
   376.0000      0.0000000E+00   4.247402    
   377.0000      0.0000000E+00   4.247402    
   378.0000      0.0000000E+00   4.247402    
   379.0000      0.0000000E+00   4.247402    
   380.0000      0.0000000E+00   4.247402    
   381.0000      0.0000000E+00   4.247402    
   382.0000      0.0000000E+00   4.247402    
   383.0000      0.0000000E+00   4.247402    
   384.0000      0.0000000E+00   4.247402    
   385.0000      0.0000000E+00   4.247402    
   386.0000      0.0000000E+00   4.247402    
   387.0000      0.0000000E+00   4.247402    
   388.0000      0.0000000E+00   4.247402    
   389.0000      0.0000000E+00   4.247402    
   390.0000      0.0000000E+00   4.247402    
   391.0000      0.0000000E+00   4.247402    
   392.0000      0.0000000E+00   4.247402    
   393.0000      0.0000000E+00   4.247402    
   394.0000      0.0000000E+00   4.247402    
   395.0000      0.0000000E+00   4.247402    
   396.0000      0.0000000E+00   4.247402    
   397.0000      0.0000000E+00   4.247402    
   398.0000      0.0000000E+00   4.247402    
   399.0000      0.0000000E+00   4.247402    
   400.0000      0.0000000E+00   4.247402    
   401.0000      0.0000000E+00   4.247402    
   402.0000      0.0000000E+00   4.247402    
   403.0000      0.0000000E+00   4.247402    
   404.0000      0.0000000E+00   4.247402    
   405.0000      0.0000000E+00   4.247402    
   406.0000      0.0000000E+00   4.247402    
   407.0000      0.0000000E+00   4.247402    
   408.0000      0.0000000E+00   4.247402    
   409.0000      0.0000000E+00   4.247402    
   410.0000      0.0000000E+00   4.247402    
   411.0000      0.0000000E+00   4.247402    
   412.0000      0.0000000E+00   4.247402    
   413.0000      0.0000000E+00   4.247402    
   414.0000      0.0000000E+00   4.247402    
   415.0000      0.0000000E+00   4.247402    
   416.0000      0.0000000E+00   4.247402    
   417.0000      0.0000000E+00   4.247402    
   418.0000      0.0000000E+00   4.247402    
   419.0000      0.0000000E+00   4.247402    
   420.0000      0.0000000E+00   4.247402    
   421.0000      0.0000000E+00   4.247402    
   422.0000      0.0000000E+00   4.247402    
   423.0000      0.0000000E+00   4.247402    
   424.0000      0.0000000E+00   4.247402    
   425.0000      0.0000000E+00   4.247402    
   426.0000      0.0000000E+00   4.247402    
   427.0000      0.0000000E+00   4.247402    
   428.0000      0.0000000E+00   4.247402    
   429.0000      0.0000000E+00   4.247402    
   430.0000      0.0000000E+00   4.247402    
   431.0000      0.0000000E+00   4.247402    
   432.0000      0.0000000E+00   4.247402    
   433.0000      0.0000000E+00   4.247402    
   434.0000      0.0000000E+00   4.247402    
   435.0000      0.0000000E+00   4.247402    
   436.0000      0.0000000E+00   4.247402    
   437.0000      0.0000000E+00   4.247402    
   438.0000      0.0000000E+00   4.247402    
   439.0000      0.0000000E+00   4.247402    
   440.0000      0.0000000E+00   4.247402    
   441.0000      0.0000000E+00   4.247402    
   442.0000      0.0000000E+00   4.247402    
   443.0000      0.0000000E+00   4.247402    
   444.0000      0.0000000E+00   4.247402    
   445.0000      0.0000000E+00   4.247402    
   446.0000      0.0000000E+00   4.247402    
   447.0000      0.0000000E+00   4.247402    
   448.0000      0.0000000E+00   4.247402    
   449.0000      0.0000000E+00   4.247402    
   450.0000      0.0000000E+00   4.247402    
   451.0000      0.0000000E+00   4.247402    
   452.0000      0.0000000E+00   4.247402    
   453.0000      0.0000000E+00   4.247402    
   454.0000      0.0000000E+00   4.247402    
   455.0000      0.0000000E+00   4.247402    
   456.0000      0.0000000E+00   4.247402    
   457.0000      0.0000000E+00   4.247402    
   458.0000      0.0000000E+00   4.247402    
   459.0000      0.0000000E+00   4.247402    
   460.0000      0.0000000E+00   4.247402    
   461.0000      0.0000000E+00   4.247402    
   462.0000      0.0000000E+00   4.247402    
   463.0000      0.0000000E+00   4.247402    
   464.0000      0.0000000E+00   4.247402    
   465.0000      0.0000000E+00   4.247402    
   466.0000      0.0000000E+00   4.247402    
   467.0000      0.0000000E+00   4.247402    
   468.0000      0.0000000E+00   4.247402    
   469.0000      0.0000000E+00   4.247402    
   470.0000      0.0000000E+00   4.247402    
   471.0000      0.0000000E+00   4.247402    
   472.0000      0.0000000E+00   4.247402    
   473.0000      0.0000000E+00   4.247402    
   474.0000      0.0000000E+00   4.247402    
   475.0000      0.0000000E+00   4.247402    
   476.0000      0.0000000E+00   4.247402    
   477.0000      0.0000000E+00   4.247402    
   478.0000      0.0000000E+00   4.247402    
   479.0000      0.0000000E+00   4.247402    
   480.0000      0.0000000E+00   4.247402    
   481.0000      0.0000000E+00   4.247402    
   482.0000      0.0000000E+00   4.247402    
   483.0000      0.0000000E+00   4.247402    
   484.0000      0.0000000E+00   4.247402    
   485.0000      0.0000000E+00   4.247402    
   486.0000      0.0000000E+00   4.247402    
   487.0000      0.0000000E+00   4.247402    
   488.0000      0.0000000E+00   4.247402    
   489.0000      0.0000000E+00   4.247402    
   490.0000      0.0000000E+00   4.247402    
   491.0000      0.0000000E+00   4.247402    
   492.0000      0.0000000E+00   4.247402    
   493.0000      0.0000000E+00   4.247402    
   494.0000      0.0000000E+00   4.247402    
   495.0000      0.0000000E+00   4.247402    
   496.0000      0.0000000E+00   4.247402    
   497.0000      0.0000000E+00   4.247402    
   498.0000      0.0000000E+00   4.247402    
   499.0000      0.0000000E+00   4.247402    
   500.0000      0.0000000E+00   4.247402    
   501.0000      0.0000000E+00   4.247402    
   502.0000      0.0000000E+00   4.247402    
   503.0000      0.0000000E+00   4.247402    
   504.0000      0.0000000E+00   4.247402    
   505.0000      0.0000000E+00   4.247402    
   506.0000      0.0000000E+00   4.247402    
   507.0000      0.0000000E+00   4.247402    
   508.0000      0.0000000E+00   4.247402    
   509.0000      0.0000000E+00   4.247402    
   510.0000      0.0000000E+00   4.247402    
   511.0000      0.0000000E+00   4.247402    


==> Figure/einput_e2.5.dat <==
  0.0000000E+00   2.465744      0.0000000E+00
   1.000000       2.465744      0.6726209    
   2.000000       1.793123       1.362548    
   3.000000       1.103196       1.647915    
   4.000000      0.8178288       1.807040    
   5.000000      0.6587036       1.942014    
   6.000000      0.5237296       2.013336    
   7.000000      0.4524080       2.074619    
   8.000000      0.3911253       2.122483    
   9.000000      0.3432612       2.156518    
   10.00000      0.3092258       2.187102    
   11.00000      0.2786416       2.209092    
   12.00000      0.2566516       2.230518    
   13.00000      0.2352264       2.249750    
   14.00000      0.2159936       2.264473    
   15.00000      0.2012710       2.277673    
   16.00000      0.1880708       2.288650    
   17.00000      0.1770941       2.299751    
   18.00000      0.1659928       2.309381    
   19.00000      0.1563627       2.317584    
   20.00000      0.1481596       2.324909    
   21.00000      0.1408353       2.332238    
   22.00000      0.1335062       2.338276    
   23.00000      0.1274676       2.343753    
   24.00000      0.1219906       2.349012    
   25.00000      0.1167324       2.354148    
   26.00000      0.1115963       2.358909    
   27.00000      0.1068354       2.362881    
   28.00000      0.1028633       2.366553    
   29.00000      9.9191278E-02   2.370337    
   30.00000      9.5407277E-02   2.373687    
   31.00000      9.2057414E-02   2.377041    
   32.00000      8.8703290E-02   2.379974    
   33.00000      8.5769616E-02   2.382761    
   34.00000      8.2983397E-02   2.385552    
   35.00000      8.0191471E-02   2.387892    
   36.00000      7.7852130E-02   2.390296    
   37.00000      7.5448409E-02   2.392476    
   38.00000      7.3268220E-02   2.394733    
   39.00000      7.1011253E-02   2.396754    
   40.00000      6.8989828E-02   2.398543    
   41.00000      6.7200907E-02   2.400460    
   42.00000      6.5284304E-02   2.402189    
   43.00000      6.3554384E-02   2.403946    
   44.00000      6.1797738E-02   2.405517    
   45.00000      6.0226895E-02   2.406968    
   46.00000      5.8776449E-02   2.408448    
   47.00000      5.7296220E-02   2.409818    
   48.00000      5.5926088E-02   2.411192    
   49.00000      5.4551519E-02   2.412452    
   50.00000      5.3291764E-02   2.413761    
   51.00000      5.1982921E-02   2.414950    
   52.00000      5.0794292E-02   2.416032    
   53.00000      4.9712487E-02   2.417159    
   54.00000      4.8584625E-02   2.418165    
   55.00000      4.7578964E-02   2.419269    
   56.00000      4.6475358E-02   2.420225    
   57.00000      4.5519009E-02   2.421175    
   58.00000      4.4569142E-02   2.422087    
   59.00000      4.3656643E-02   2.422964    
   60.00000      4.2779583E-02   2.423853    
   61.00000      4.1891396E-02   2.424689    
   62.00000      4.1055094E-02   2.425493    
   63.00000      4.0250462E-02   2.426277    
   64.00000      3.9467406E-02   2.427002    
   65.00000      3.8742047E-02   2.427773    
   66.00000      3.7971143E-02   2.428455    
   67.00000      3.7289098E-02   2.429147    
   68.00000      3.6597472E-02   2.429851    
   69.00000      3.5892572E-02   2.430472    
   70.00000      3.5271566E-02   2.431114    
   71.00000      3.4630366E-02   2.431701    
   72.00000      3.4042709E-02   2.432333    
   73.00000      3.3410955E-02   2.432919    
   74.00000      3.2825336E-02   2.433481    
   75.00000      3.2263122E-02   2.434035    
   76.00000      3.1708844E-02   2.434572    
   77.00000      3.1171644E-02   2.435106    
   78.00000      3.0637959E-02   2.435599    
   79.00000      3.0144893E-02   2.436094    
   80.00000      2.9650053E-02   2.436594    
   81.00000      2.9150531E-02   2.437056    
   82.00000      2.8687729E-02   2.437534    
   83.00000      2.8209545E-02   2.437968    
   84.00000      2.7775805E-02   2.438413    
   85.00000      2.7330613E-02   2.438853    
   86.00000      2.6891407E-02   2.439273    
   87.00000      2.6470559E-02   2.439686    
   88.00000      2.6058001E-02   2.440065    
   89.00000      2.5679162E-02   2.440484    
   90.00000      2.5259931E-02   2.440857    
   91.00000      2.4887035E-02   2.441233    
   92.00000      2.4510466E-02   2.441601    
   93.00000      2.4143420E-02   2.441958    
   94.00000      2.3785563E-02   2.442319    
   95.00000      2.3424797E-02   2.442653    
   96.00000      2.3091281E-02   2.442987    
   97.00000      2.2756720E-02   2.443329    
   98.00000      2.2415161E-02   2.443647    
   99.00000      2.2096567E-02   2.443975    
   100.0000      2.1769226E-02   2.444275    
   101.0000      2.1469284E-02   2.444592    
   102.0000      2.1151382E-02   2.444892    
   103.0000      2.0852130E-02   2.445174    
   104.0000      2.0570368E-02   2.445468    
   105.0000      2.0275481E-02   2.445743    
   106.0000      2.0000843E-02   2.446032    
   107.0000      1.9712362E-02   2.446302    
   108.0000      1.9441651E-02   2.446563    
   109.0000      1.9181406E-02   2.446824    
   110.0000      1.8920472E-02   2.447079    
   111.0000      1.8665060E-02   2.447339    
   112.0000      1.8404951E-02   2.447585    
   113.0000      1.8158812E-02   2.447829    
   114.0000      1.7915007E-02   2.448077    
   115.0000      1.7666955E-02   2.448311    
   116.0000      1.7433183E-02   2.448537    
   117.0000      1.7206538E-02   2.448765    
   118.0000      1.6979413E-02   2.448991    
   119.0000      1.6753208E-02   2.449213    
   120.0000      1.6531490E-02   2.449428    
   121.0000      1.6316419E-02   2.449633    
   122.0000      1.6110947E-02   2.449843    
   123.0000      1.5900614E-02   2.450062    
   124.0000      1.5681695E-02   2.450257    
   125.0000      1.5486723E-02   2.450462    
   126.0000      1.5282186E-02   2.450649    
   127.0000      1.5095251E-02   2.450846    
   128.0000      1.4898150E-02   2.451040    
   129.0000      1.4703806E-02   2.451222    
   130.0000      1.4522201E-02   2.451411    
   131.0000      1.4333041E-02   2.451589    
   132.0000      1.4155192E-02   2.451775    
   133.0000      1.3969355E-02   2.451952    
   134.0000      1.3791936E-02   2.452116    
   135.0000      1.3627411E-02   2.452294    
   136.0000      1.3450393E-02   2.452461    
   137.0000      1.3282783E-02   2.452629    
   138.0000      1.3114977E-02   2.452792    
   139.0000      1.2952285E-02   2.452949    
   140.0000      1.2795232E-02   2.453113    
   141.0000      1.2630695E-02   2.453267    
   142.0000      1.2476709E-02   2.453422    
   143.0000      1.2321770E-02   2.453575    
   144.0000      1.2169370E-02   2.453726    
   145.0000      1.2018145E-02   2.453878    
   146.0000      1.1866153E-02   2.454022    
   147.0000      1.1721731E-02   2.454165    
   148.0000      1.1579570E-02   2.454310    
   149.0000      1.1434158E-02   2.454451    
   150.0000      1.1292887E-02   2.454590    
   151.0000      1.1153834E-02   2.454722    
   152.0000      1.1021514E-02   2.454860    
   153.0000      1.0883869E-02   2.454991    
   154.0000      1.0752770E-02   2.455127    
   155.0000      1.0617182E-02   2.455255    
   156.0000      1.0489523E-02   2.455382    
   157.0000      1.0362198E-02   2.455512    
   158.0000      1.0231671E-02   2.455633    
   159.0000      1.0111134E-02   2.455756    
   160.0000      9.9878907E-03   2.455878    
   161.0000      9.8664491E-03   2.456003    
   162.0000      9.7411331E-03   2.456122    
   163.0000      9.6218837E-03   2.456236    
   164.0000      9.5079960E-03   2.456353    
   165.0000      9.3912110E-03   2.456467    
   166.0000      9.2774155E-03   2.456583    
   167.0000      9.1605028E-03   2.456693    
   168.0000      9.0512056E-03   2.456800    
   169.0000      8.9442227E-03   2.456912    
   170.0000      8.8317385E-03   2.457021    
   171.0000      8.7232739E-03   2.457128    
   172.0000      8.6163152E-03   2.457231    
   173.0000      8.5127521E-03   2.457338    
   174.0000      8.4063951E-03   2.457442    
   175.0000      8.3022630E-03   2.457541    
   176.0000      8.2024904E-03   2.457643    
   177.0000      8.1014913E-03   2.457739    
   178.0000      8.0046747E-03   2.457840    
   179.0000      7.9035247E-03   2.457938    
   180.0000      7.8054648E-03   2.458033    
   181.0000      7.7114031E-03   2.458128    
   182.0000      7.6158792E-03   2.458224    
   183.0000      7.5199730E-03   2.458319    
   184.0000      7.4250228E-03   2.458408    
   185.0000      7.3363655E-03   2.458499    
   186.0000      7.2450633E-03   2.458591    
   187.0000      7.1527874E-03   2.458680    
   188.0000      7.0641236E-03   2.458768    
   189.0000      6.9759800E-03   2.458853    
   190.0000      6.8903952E-03   2.458940    
   191.0000      6.8044206E-03   2.459027    
   192.0000      6.7172502E-03   2.459109    
   193.0000      6.6350740E-03   2.459195    
   194.0000      6.5492257E-03   2.459276    
   195.0000      6.4682360E-03   2.459359    
   196.0000      6.3850265E-03   2.459441    
   197.0000      6.3031097E-03   2.459520    
   198.0000      6.2239994E-03   2.459600    
   199.0000      6.1437977E-03   2.459677    
   200.0000      6.0665631E-03   2.459757    
   201.0000      5.9865499E-03   2.459833    
   202.0000      5.9113908E-03   2.459907    
   203.0000      5.8370917E-03   2.459985    
   204.0000      5.7587097E-03   2.460059    
   205.0000      5.6849937E-03   2.460135    
   206.0000      5.6093927E-03   2.460206    
   207.0000      5.5380645E-03   2.460279    
   208.0000      5.4655462E-03   2.460351    
   209.0000      5.3929891E-03   2.460421    
   210.0000      5.3225704E-03   2.460491    
   211.0000      5.2527348E-03   2.460562    
   212.0000      5.1820222E-03   2.460631    
   213.0000      5.1129530E-03   2.460700    
   214.0000      5.0444617E-03   2.460767    
   215.0000      4.9769501E-03   2.460833    
   216.0000      4.9113734E-03   2.460900    
   217.0000      4.8437933E-03   2.460966    
   218.0000      4.7775637E-03   2.461031    
   219.0000      4.7132075E-03   2.461096    
   220.0000      4.6484405E-03   2.461159    
   221.0000      4.5845741E-03   2.461223    
   222.0000      4.5210528E-03   2.461287    
   223.0000      4.4571613E-03   2.461348    
   224.0000      4.3962752E-03   2.461410    
   225.0000      4.3337834E-03   2.461470    
   226.0000      4.2736949E-03   2.461531    
   227.0000      4.2132363E-03   2.461590    
   228.0000      4.1539306E-03   2.461650    
   229.0000      4.0939446E-03   2.461711    
   230.0000      4.0329974E-03   2.461767    
   231.0000      3.9767302E-03   2.461824    
   232.0000      3.9196205E-03   2.461881    
   233.0000      3.8628026E-03   2.461938    
   234.0000      3.8059705E-03   2.461996    
   235.0000      3.7483855E-03   2.462050    
   236.0000      3.6941213E-03   2.462105    
   237.0000      3.6392361E-03   2.462160    
   238.0000      3.5836156E-03   2.462213    
   239.0000      3.5311822E-03   2.462268    
   240.0000      3.4764428E-03   2.462319    
   241.0000      3.4249516E-03   2.462373    
   242.0000      3.3705300E-03   2.462426    
   243.0000      3.3175191E-03   2.462477    
   244.0000      3.2664204E-03   2.462529    
   245.0000      3.2146520E-03   2.462579    
   246.0000      3.1655272E-03   2.462631    
   247.0000      3.1130130E-03   2.462681    
   248.0000      3.0635004E-03   2.462729    
   249.0000      3.0151252E-03   2.462778    
   250.0000      2.9662428E-03   2.462826    
   251.0000      2.9183563E-03   2.462874    
   252.0000      2.8696232E-03   2.462922    
   253.0000      2.8221225E-03   2.462969    
   254.0000      2.7748728E-03   2.463017    
   255.0000      2.7275286E-03   2.463063    
   256.0000      2.6805664E-03   2.463109    
   257.0000      2.6350021E-03   2.463154    
   258.0000      2.5901285E-03   2.463200    
   259.0000      2.5440478E-03   2.463244    
   260.0000      2.4995469E-03   2.463289    
   261.0000      2.4550708E-03   2.463333    
   262.0000      2.4111597E-03   2.463376    
   263.0000      2.3677007E-03   2.463419    
   264.0000      2.3244806E-03   2.463462    
   265.0000      2.2822169E-03   2.463505    
   266.0000      2.2388671E-03   2.463547    
   267.0000      2.1969748E-03   2.463588    
   268.0000      2.1557119E-03   2.463630    
   269.0000      2.1137975E-03   2.463671    
   270.0000      2.0732875E-03   2.463711    
   271.0000      2.0330029E-03   2.463752    
   272.0000      1.9922873E-03   2.463792    
   273.0000      1.9520987E-03   2.463831    
   274.0000      1.9128772E-03   2.463869    
   275.0000      1.8746017E-03   2.463909    
   276.0000      1.8350247E-03   2.463947    
   277.0000      1.7969264E-03   2.463985    
   278.0000      1.7585298E-03   2.464023    
   279.0000      1.7211388E-03   2.464060    
   280.0000      1.6839701E-03   2.464097    
   281.0000      1.6465215E-03   2.464134    
   282.0000      1.6103794E-03   2.464170    
   283.0000      1.5740443E-03   2.464206    
   284.0000      1.5382561E-03   2.464242    
   285.0000      1.5020545E-03   2.464277    
   286.0000      1.4666368E-03   2.464312    
   287.0000      1.4323719E-03   2.464346    
   288.0000      1.3975519E-03   2.464381    
   289.0000      1.3633345E-03   2.464415    
   290.0000      1.3291148E-03   2.464449    
   291.0000      1.2948291E-03   2.464481    
   292.0000      1.2629498E-03   2.464515    
   293.0000      1.2287580E-03   2.464548    
   294.0000      1.1962263E-03   2.464580    
   295.0000      1.1639106E-03   2.464612    
   296.0000      1.1321576E-03   2.464644    
   297.0000      1.1000085E-03   2.464676    
   298.0000      1.0682238E-03   2.464706    
   299.0000      1.0378557E-03   2.464737    
   300.0000      1.0072336E-03   2.464767    
   301.0000      9.7682606E-04   2.464797    
   302.0000      9.4676280E-04   2.464828    
   303.0000      9.1610570E-04   2.464857    
   304.0000      8.8716712E-04   2.464886    
   305.0000      8.5818797E-04   2.464915    
   306.0000      8.2864182E-04   2.464943    
   307.0000      8.0045580E-04   2.464972    
   308.0000      7.7201007E-04   2.464999    
   309.0000      7.4459286E-04   2.465028    
   310.0000      7.1573450E-04   2.465055    
   311.0000      6.8869052E-04   2.465082    
   312.0000      6.6152570E-04   2.465109    
   313.0000      6.3506787E-04   2.465135    
   314.0000      6.0855458E-04   2.465162    
   315.0000      5.8162538E-04   2.465188    
   316.0000      5.5576756E-04   2.465214    
   317.0000      5.3038477E-04   2.465239    
   318.0000      5.0501118E-04   2.465264    
   319.0000      4.7975979E-04   2.465289    
   320.0000      4.5517294E-04   2.465313    
   321.0000      4.3099586E-04   2.465337    
   322.0000      4.0683895E-04   2.465361    
   323.0000      3.8257317E-04   2.465385    
   324.0000      3.5886205E-04   2.465408    
   325.0000      3.3600960E-04   2.465431    
   326.0000      3.1273792E-04   2.465454    
   327.0000      2.8982456E-04   2.465477    
   328.0000      2.6705099E-04   2.465499    
   329.0000      2.4467829E-04   2.465521    
   330.0000      2.2316207E-04   2.465543    
   331.0000      2.0140084E-04   2.465564    
   332.0000      1.8035126E-04   2.465585    
   333.0000      1.5951342E-04   2.465606    
   334.0000      1.3806373E-04   2.465626    
   335.0000      1.1778527E-04   2.465647    
   336.0000      9.7415941E-05   2.465666    
   337.0000      7.7683391E-05   2.465686    
   338.0000      5.8423189E-05   2.465706    
   339.0000      3.8283040E-05   2.465725    
   340.0000      1.9242148E-05   2.465744    
   341.0000      3.4985138E-08   2.465744    
   342.0000      0.0000000E+00   2.465744    
   343.0000      0.0000000E+00   2.465744    
   344.0000      0.0000000E+00   2.465744    
   345.0000      0.0000000E+00   2.465744    
   346.0000      0.0000000E+00   2.465744    
   347.0000      0.0000000E+00   2.465744    
   348.0000      0.0000000E+00   2.465744    
   349.0000      0.0000000E+00   2.465744    
   350.0000      0.0000000E+00   2.465744    
   351.0000      0.0000000E+00   2.465744    
   352.0000      0.0000000E+00   2.465744    
   353.0000      0.0000000E+00   2.465744    
   354.0000      0.0000000E+00   2.465744    
   355.0000      0.0000000E+00   2.465744    
   356.0000      0.0000000E+00   2.465744    
   357.0000      0.0000000E+00   2.465744    
   358.0000      0.0000000E+00   2.465744    
   359.0000      0.0000000E+00   2.465744    
   360.0000      0.0000000E+00   2.465744    
   361.0000      0.0000000E+00   2.465744    
   362.0000      0.0000000E+00   2.465744    
   363.0000      0.0000000E+00   2.465744    
   364.0000      0.0000000E+00   2.465744    
   365.0000      0.0000000E+00   2.465744    
   366.0000      0.0000000E+00   2.465744    
   367.0000      0.0000000E+00   2.465744    
   368.0000      0.0000000E+00   2.465744    
   369.0000      0.0000000E+00   2.465744    
   370.0000      0.0000000E+00   2.465744    
   371.0000      0.0000000E+00   2.465744    
   372.0000      0.0000000E+00   2.465744    
   373.0000      0.0000000E+00   2.465744    
   374.0000      0.0000000E+00   2.465744    
   375.0000      0.0000000E+00   2.465744    
   376.0000      0.0000000E+00   2.465744    
   377.0000      0.0000000E+00   2.465744    
   378.0000      0.0000000E+00   2.465744    
   379.0000      0.0000000E+00   2.465744    
   380.0000      0.0000000E+00   2.465744    
   381.0000      0.0000000E+00   2.465744    
   382.0000      0.0000000E+00   2.465744    
   383.0000      0.0000000E+00   2.465744    
   384.0000      0.0000000E+00   2.465744    
   385.0000      0.0000000E+00   2.465744    
   386.0000      0.0000000E+00   2.465744    
   387.0000      0.0000000E+00   2.465744    
   388.0000      0.0000000E+00   2.465744    
   389.0000      0.0000000E+00   2.465744    
   390.0000      0.0000000E+00   2.465744    
   391.0000      0.0000000E+00   2.465744    
   392.0000      0.0000000E+00   2.465744    
   393.0000      0.0000000E+00   2.465744    
   394.0000      0.0000000E+00   2.465744    
   395.0000      0.0000000E+00   2.465744    
   396.0000      0.0000000E+00   2.465744    
   397.0000      0.0000000E+00   2.465744    
   398.0000      0.0000000E+00   2.465744    
   399.0000      0.0000000E+00   2.465744    
   400.0000      0.0000000E+00   2.465744    
   401.0000      0.0000000E+00   2.465744    
   402.0000      0.0000000E+00   2.465744    
   403.0000      0.0000000E+00   2.465744    
   404.0000      0.0000000E+00   2.465744    
   405.0000      0.0000000E+00   2.465744    
   406.0000      0.0000000E+00   2.465744    
   407.0000      0.0000000E+00   2.465744    
   408.0000      0.0000000E+00   2.465744    
   409.0000      0.0000000E+00   2.465744    
   410.0000      0.0000000E+00   2.465744    
   411.0000      0.0000000E+00   2.465744    
   412.0000      0.0000000E+00   2.465744    
   413.0000      0.0000000E+00   2.465744    
   414.0000      0.0000000E+00   2.465744    
   415.0000      0.0000000E+00   2.465744    
   416.0000      0.0000000E+00   2.465744    
   417.0000      0.0000000E+00   2.465744    
   418.0000      0.0000000E+00   2.465744    
   419.0000      0.0000000E+00   2.465744    
   420.0000      0.0000000E+00   2.465744    
   421.0000      0.0000000E+00   2.465744    
   422.0000      0.0000000E+00   2.465744    
   423.0000      0.0000000E+00   2.465744    
   424.0000      0.0000000E+00   2.465744    
   425.0000      0.0000000E+00   2.465744    
   426.0000      0.0000000E+00   2.465744    
   427.0000      0.0000000E+00   2.465744    
   428.0000      0.0000000E+00   2.465744    
   429.0000      0.0000000E+00   2.465744    
   430.0000      0.0000000E+00   2.465744    
   431.0000      0.0000000E+00   2.465744    
   432.0000      0.0000000E+00   2.465744    
   433.0000      0.0000000E+00   2.465744    
   434.0000      0.0000000E+00   2.465744    
   435.0000      0.0000000E+00   2.465744    
   436.0000      0.0000000E+00   2.465744    
   437.0000      0.0000000E+00   2.465744    
   438.0000      0.0000000E+00   2.465744    
   439.0000      0.0000000E+00   2.465744    
   440.0000      0.0000000E+00   2.465744    
   441.0000      0.0000000E+00   2.465744    
   442.0000      0.0000000E+00   2.465744    
   443.0000      0.0000000E+00   2.465744    
   444.0000      0.0000000E+00   2.465744    
   445.0000      0.0000000E+00   2.465744    
   446.0000      0.0000000E+00   2.465744    
   447.0000      0.0000000E+00   2.465744    
   448.0000      0.0000000E+00   2.465744    
   449.0000      0.0000000E+00   2.465744    
   450.0000      0.0000000E+00   2.465744    
   451.0000      0.0000000E+00   2.465744    
   452.0000      0.0000000E+00   2.465744    
   453.0000      0.0000000E+00   2.465744    
   454.0000      0.0000000E+00   2.465744    
   455.0000      0.0000000E+00   2.465744    
   456.0000      0.0000000E+00   2.465744    
   457.0000      0.0000000E+00   2.465744    
   458.0000      0.0000000E+00   2.465744    
   459.0000      0.0000000E+00   2.465744    
   460.0000      0.0000000E+00   2.465744    
   461.0000      0.0000000E+00   2.465744    
   462.0000      0.0000000E+00   2.465744    
   463.0000      0.0000000E+00   2.465744    
   464.0000      0.0000000E+00   2.465744    
   465.0000      0.0000000E+00   2.465744    
   466.0000      0.0000000E+00   2.465744    
   467.0000      0.0000000E+00   2.465744    
   468.0000      0.0000000E+00   2.465744    
   469.0000      0.0000000E+00   2.465744    
   470.0000      0.0000000E+00   2.465744    
   471.0000      0.0000000E+00   2.465744    
   472.0000      0.0000000E+00   2.465744    
   473.0000      0.0000000E+00   2.465744    
   474.0000      0.0000000E+00   2.465744    
   475.0000      0.0000000E+00   2.465744    
   476.0000      0.0000000E+00   2.465744    
   477.0000      0.0000000E+00   2.465744    
   478.0000      0.0000000E+00   2.465744    
   479.0000      0.0000000E+00   2.465744    
   480.0000      0.0000000E+00   2.465744    
   481.0000      0.0000000E+00   2.465744    
   482.0000      0.0000000E+00   2.465744    
   483.0000      0.0000000E+00   2.465744    
   484.0000      0.0000000E+00   2.465744    
   485.0000      0.0000000E+00   2.465744    
   486.0000      0.0000000E+00   2.465744    
   487.0000      0.0000000E+00   2.465744    
   488.0000      0.0000000E+00   2.465744    
   489.0000      0.0000000E+00   2.465744    
   490.0000      0.0000000E+00   2.465744    
   491.0000      0.0000000E+00   2.465744    
   492.0000      0.0000000E+00   2.465744    
   493.0000      0.0000000E+00   2.465744    
   494.0000      0.0000000E+00   2.465744    
   495.0000      0.0000000E+00   2.465744    
   496.0000      0.0000000E+00   2.465744    
   497.0000      0.0000000E+00   2.465744    
   498.0000      0.0000000E+00   2.465744    
   499.0000      0.0000000E+00   2.465744    
   500.0000      0.0000000E+00   2.465744    
   501.0000      0.0000000E+00   2.465744    
   502.0000      0.0000000E+00   2.465744    
   503.0000      0.0000000E+00   2.465744    
   504.0000      0.0000000E+00   2.465744    
   505.0000      0.0000000E+00   2.465744    
   506.0000      0.0000000E+00   2.465744    
   507.0000      0.0000000E+00   2.465744    
   508.0000      0.0000000E+00   2.465744    
   509.0000      0.0000000E+00   2.465744    
   510.0000      0.0000000E+00   2.465744    
   511.0000      0.0000000E+00   2.465744    


==> Figure/fl_e0.dat <==
  0.0000000E+00 -3.8848117E-17  3.8846703E-14
   1.000000     -3.8848117E-17  3.8846703E-14
   2.000000     -4.2712993E-05 -8.2815386E-05
   3.000000     -1.3842086E-03 -8.7162722E-03
   4.000000     -6.9118664E-03 -6.9436423E-02
   5.000000     -1.4274810E-02 -0.2029452    
   6.000000     -2.0977397E-02 -0.3839609    
   7.000000     -2.4711043E-02 -0.5296901    
   8.000000     -2.6513424E-02 -0.6260787    
   9.000000     -2.7617119E-02 -0.6977188    
   10.00000     -2.7233658E-02 -0.6600093    
   11.00000     -2.7483488E-02 -0.6830902    
   12.00000     -2.8028835E-02 -0.7558303    
   13.00000     -2.8697686E-02 -0.8573881    
   14.00000     -2.8798562E-02 -0.8771098    
   15.00000     -2.8732402E-02 -0.8644406    
   16.00000     -2.8753551E-02 -0.8672379    
   17.00000     -2.8703731E-02 -0.8556572    
   18.00000     -2.8813280E-02 -0.8893957    
   19.00000     -2.8746115E-02 -0.8682166    
   20.00000     -2.8668005E-02 -0.8385299    
   21.00000     -2.8594762E-02 -0.8095893    
   22.00000     -2.8491529E-02 -0.7618829    
   23.00000     -2.8514639E-02 -0.7725279    
   24.00000     -2.8412336E-02 -0.7149806    
   25.00000     -2.8395202E-02 -0.7058178    
   26.00000     -2.8402498E-02 -0.7120606    
   27.00000     -2.8389784E-02 -0.6998348    
   28.00000     -2.8411860E-02 -0.7155302    
   29.00000     -2.8336728E-02 -0.6546227    
   30.00000     -2.8264308E-02 -0.5904971    
   31.00000     -2.8424047E-02 -0.7360700    
   32.00000     -2.8185599E-02 -0.5012152    
   33.00000     -2.8250495E-02 -0.5756989    
   34.00000     -2.8104002E-02 -0.4141649    
   35.00000     -2.8145824E-02 -0.4655499    
   36.00000     -2.8392576E-02 -0.7717761    
   37.00000     -2.8401151E-02 -0.7846651    
   38.00000     -2.8273446E-02 -0.6151637    
   39.00000     -2.8308472E-02 -0.6710067    
   40.00000     -2.7979568E-02 -0.1588253    
   41.00000     -2.7869925E-02  2.4848117E-02
   42.00000     -2.7868528E-02  2.8944010E-02
   43.00000     -2.7839504E-02  8.8491492E-02
   44.00000     -2.7878629E-02  1.1116339E-02
   45.00000     -2.7631667E-02  0.4876759    
   46.00000     -2.7454006E-02  0.8497113    
   47.00000     -2.7023330E-02   1.779671    
   48.00000     -2.6993388E-02   1.842568    
   49.00000     -2.6663790E-02   2.620705    
   50.00000     -2.6563087E-02   2.860381    
   51.00000     -2.6441397E-02   3.164862    
   52.00000     -2.6505487E-02   3.009810    
   53.00000     -2.6492938E-02   3.037845    
   54.00000     -2.6384637E-02   3.344509    
   55.00000     -2.6086446E-02   4.223986    
   56.00000     -2.5823049E-02   5.032619    
   57.00000     -2.5500963E-02   6.055497    
   58.00000     -2.5154740E-02   7.196039    
   59.00000     -2.5095141E-02   7.409340    
   60.00000     -2.4858236E-02   8.253579    
   61.00000     -2.4737323E-02   8.699069    
   62.00000     -2.4444915E-02   9.792479    
   63.00000     -2.4288641E-02   10.40964    
   64.00000     -2.3955641E-02   11.74032    
   65.00000     -2.3716450E-02   12.73444    
   66.00000     -2.3435792E-02   13.94666    
   67.00000     -2.3256456E-02   14.73318    
   68.00000     -2.2883207E-02   16.42052    
   69.00000     -2.2510260E-02   18.15676    
   70.00000     -2.1956999E-02   20.83312    
   71.00000     -2.1592779E-02   22.63619    
   72.00000     -2.1114772E-02   25.06409    
   73.00000     -2.0613369E-02   27.69841    
   74.00000     -2.0239474E-02   29.70695    
   75.00000     -1.9573502E-02   33.40248    
   76.00000     -1.9157873E-02   35.77116    
   77.00000     -1.8776141E-02   37.99342    
   78.00000     -1.8484278E-02   39.73226    
   79.00000     -1.7893517E-02   43.37086    
   80.00000     -1.7433729E-02   46.27782    
   81.00000     -1.6835710E-02   50.13887    
   82.00000     -1.6335921E-02   53.44917    
   83.00000     -1.5759308E-02   57.37441    
   84.00000     -1.5147297E-02   61.63451    
   85.00000     -1.4719686E-02   64.68182    
   86.00000     -1.4138826E-02   68.92983    
   87.00000     -1.3659710E-02   72.50089    
   88.00000     -1.3085314E-02   76.89436    
   89.00000     -1.2460236E-02   81.78150    
   90.00000     -1.1574039E-02   88.86773    
   91.00000     -1.1031289E-02   93.31149    
   92.00000     -1.0360364E-02   98.92632    
   93.00000     -9.7041773E-03   104.5407    
   94.00000     -8.9669395E-03   110.9809    
   95.00000     -8.2834158E-03   117.0850    
   96.00000     -7.7064638E-03   122.3410    
   97.00000     -7.0201880E-03   128.7244    
   98.00000     -6.4471406E-03   134.1674    
   99.00000     -5.8728582E-03   139.7425    
   100.0000     -5.2262307E-03   146.1250    
   101.0000     -4.5874617E-03   152.5723    
   102.0000     -3.7959209E-03   160.7176    
   103.0000     -3.0513352E-03   168.5401    
   104.0000     -2.3722122E-03   175.8141    
   105.0000     -1.8084428E-03   181.9676    
   106.0000     -1.0744422E-03   190.1330    
   107.0000     -2.9134017E-04   199.0109    
   108.0000      3.8744899E-04   206.8314    
   109.0000      1.0106037E-03   214.1590    
   110.0000      1.7350672E-03   222.8229    
   111.0000      2.4662476E-03   231.7543    
   112.0000      3.2657299E-03   241.6799    
   113.0000      3.7432099E-03   247.7238    
   114.0000      4.3521733E-03   255.5565    
   115.0000      5.1605576E-03   266.1466    
   116.0000      5.8543445E-03   275.4094    
   117.0000      6.3515711E-03   282.1504    
   118.0000      6.8973489E-03   289.6697    
   119.0000      7.5398949E-03   298.6821    
   120.0000      8.1265625E-03   307.0474    
   121.0000      8.5055921E-03   312.5521    
   122.0000      8.9394972E-03   318.9532    
   123.0000      9.2997560E-03   324.3480    
   124.0000      9.7355265E-03   330.9916    
   125.0000      1.0140456E-02   337.2611    
   126.0000      1.0658778E-02   345.4226    
   127.0000      1.0983322E-02   350.6081    
   128.0000      1.1467551E-02   358.4675    
   129.0000      1.1742982E-02   363.0045    
   130.0000      1.1994065E-02   367.2090    
   131.0000      1.2309988E-02   372.5829    
   132.0000      1.2547964E-02   376.6948    
   133.0000      1.2684822E-02   379.0975    
   134.0000      1.2861668E-02   382.2483    
   135.0000      1.2909052E-02   383.1014    
   136.0000      1.3069949E-02   386.0558    
   137.0000      1.3034043E-02   385.3788    
   138.0000      1.3056042E-02   385.7812    
   139.0000      1.3001515E-02   384.7362    
   140.0000      1.3061712E-02   385.9127    
   141.0000      1.3083037E-02   386.3362    
   142.0000      1.2999690E-02   384.6591    
   143.0000      1.2957924E-02   383.8152    
   144.0000      1.2922729E-02   383.0867    
   145.0000      1.2734154E-02   379.1445    
   146.0000      1.2539419E-02   375.0221    
   147.0000      1.2394990E-02   371.9131    
   148.0000      1.2251061E-02   368.7875    
   149.0000      1.1973185E-02   362.6679    
   150.0000      1.1685243E-02   356.2343    
   151.0000      1.1427796E-02   350.4082    
   152.0000      1.1049491E-02   341.7261    
   153.0000      1.0713368E-02   333.9132    
   154.0000      1.0523208E-02   329.4364    
   155.0000      1.0235465E-02   322.5712    
   156.0000      9.8923948E-03   314.2826    
   157.0000      9.6007697E-03   307.1445    
   158.0000      9.2304954E-03   297.9681    
   159.0000      8.9273322E-03   290.3575    
   160.0000      8.6425478E-03   283.1124    
   161.0000      8.2545523E-03   273.1293    
   162.0000      7.9786386E-03   265.9358    
   163.0000      7.6528094E-03   257.3327    
   164.0000      7.3496443E-03   249.2294    
   165.0000      7.0179203E-03   240.2575    
   166.0000      6.7451498E-03   232.7902    
   167.0000      6.3295420E-03   221.2736    
   168.0000      6.0601290E-03   213.7182    
   169.0000      5.7904143E-03   206.0660    
   170.0000      5.5319797E-03   198.6468    
   171.0000      5.2980329E-03   191.8486    
   172.0000      5.0056535E-03   183.2512    
   173.0000      4.7365213E-03   175.2474    
   174.0000      4.4968650E-03   168.0334    
   175.0000      4.2755380E-03   161.2950    
   176.0000      4.0342966E-03   153.8647    
   177.0000      3.8248277E-03   147.3384    
   178.0000      3.6456820E-03   141.6987    
   179.0000      3.4323095E-03   134.9071    
   180.0000      3.2569033E-03   129.2614    
   181.0000      3.0949779E-03   123.9874    
   182.0000      2.9235552E-03   118.3424    
   183.0000      2.7544200E-03   112.7154    
   184.0000      2.6260349E-03   108.3923    
   185.0000      2.4680332E-03   103.0159    
   186.0000      2.3653416E-03   99.48766    
   187.0000      2.2084755E-03   94.03221    
   188.0000      2.0893933E-03   89.84304    
   189.0000      2.0043848E-03   86.82382    
   190.0000      1.8744956E-03   82.16069    
   191.0000      1.7876661E-03   79.01169    
   192.0000      1.6802077E-03   75.07233    
   193.0000      1.5875106E-03   71.63767    
   194.0000      1.4700905E-03   67.24094    
   195.0000      1.3635422E-03   63.21298    
   196.0000      1.2964457E-03   60.64978    
   197.0000      1.2431786E-03   58.59698    
   198.0000      1.1927680E-03   56.63238    
   199.0000      1.1361664E-03   54.40303    
   200.0000      1.0698485E-03   51.76740    
   201.0000      1.0199242E-03   49.76374    
   202.0000      9.5604383E-04   47.17085    
   203.0000      9.1829570E-04   45.62496    
   204.0000      8.7090157E-04   43.66352    
   205.0000      8.3069078E-04   41.98447    
   206.0000      7.7730266E-04   39.73374    
   207.0000      7.4273790E-04   38.26033    
   208.0000      6.8804214E-04   35.90345    
   209.0000      6.4354489E-04   33.96925    
   210.0000      6.1893376E-04   32.88926    
   211.0000      5.7020457E-04   30.73145    
   212.0000      5.4085854E-04   29.42049    
   213.0000      5.2279438E-04   28.60501    
   214.0000      5.1189656E-04   28.10817    
   215.0000      4.8405115E-04   26.82764    
   216.0000      4.5874639E-04   25.65189    
   217.0000      4.3383153E-04   24.48523    
   218.0000      3.9993439E-04   22.88274    
   219.0000      3.8165605E-04   22.01031    
   220.0000      3.4969661E-04   20.47189    
   221.0000      3.2057497E-04   19.05738    
   222.0000      3.1818630E-04   18.93975    
   223.0000      3.0366142E-04   18.22190    
   224.0000      2.8154807E-04   17.11842    
   225.0000      2.6521055E-04   16.29578    
   226.0000      2.6162792E-04   16.11225    
   227.0000      2.4613319E-04   15.31815    
   228.0000      2.3452404E-04   14.71792    
   229.0000      2.2799423E-04   14.37661    
   230.0000      2.3532067E-04   14.76293    
   231.0000      2.2662457E-04   14.29867    
   232.0000      2.2876769E-04   14.41417    
   233.0000      2.1572683E-04   13.71105    
   234.0000      2.0293232E-04   13.01338    
   235.0000      1.8599709E-04   12.08262    
   236.0000      1.8033310E-04   11.77014    
   237.0000      1.6982718E-04   11.18121    
   238.0000      1.5537474E-04   10.36881    
   239.0000      1.4587399E-04   9.828376    
   240.0000      1.3305375E-04   9.094274    
   241.0000      1.2100486E-04   8.397147    
   242.0000      1.1995885E-04   8.337209    
   243.0000      1.1048083E-04   7.780510    
   244.0000      1.0541756E-04   7.479897    
   245.0000      1.1226253E-04   7.888007    
   246.0000      1.0294771E-04   7.325455    
   247.0000      9.5495605E-05   6.872837    
   248.0000      8.9430709E-05   6.501740    
   249.0000      8.1078935E-05   5.986062    
   250.0000      8.0430422E-05   5.945795    
   251.0000      7.2444171E-05   5.444937    
   252.0000      7.0929324E-05   5.348491    
   253.0000      7.2553245E-05   5.453258    
   254.0000      7.2261195E-05   5.433240    
   255.0000      6.2431696E-05   4.795885    
   256.0000      5.8673406E-05   4.550684    
   257.0000      5.5320499E-05   4.329828    
   258.0000      5.1660874E-05   4.086941    
   259.0000      5.8647347E-05   4.553517    
   260.0000      5.9381440E-05   4.602767    
   261.0000      5.8694546E-05   4.556200    
   262.0000      6.0951657E-05   4.710609    
   263.0000      5.2554999E-05   4.133130    
   264.0000      4.9890819E-05   3.947583    
   265.0000      4.9106402E-05   3.892091    
   266.0000      4.6084908E-05   3.679330    
   267.0000      4.0811923E-05   3.304339    
   268.0000      4.0714011E-05   3.296762    
   269.0000      4.6890676E-05   3.741610    
   270.0000      4.7173602E-05   3.761381    
   271.0000      3.9847466E-05   3.225360    
   272.0000      3.9160965E-05   3.175293    
   273.0000      3.7254613E-05   3.034103    
   274.0000      3.0075335E-05   2.498128    
   275.0000      2.0970814E-05   1.812260    
   276.0000      1.9421406E-05   1.694866    
   277.0000      1.2391840E-05   1.157760    
   278.0000      1.8894996E-05   1.658626    
   279.0000      1.9361476E-05   1.694944    
   280.0000      1.1712306E-05   1.098054    
   281.0000      9.6407102E-06  0.9360700    
   282.0000      1.1880218E-05   1.113415    
   283.0000      1.4690298E-05   1.338214    
   284.0000      1.0946331E-05   1.035635    
   285.0000      1.3347480E-05   1.229478    
   286.0000      1.7044222E-05   1.531771    
   287.0000      1.9454996E-05   1.728622    
   288.0000      1.8016855E-05   1.610022    
   289.0000      1.7374232E-05   1.557460    
   290.0000      1.8570303E-05   1.656348    
   291.0000      1.7672368E-05   1.580397    
   292.0000      9.3451035E-06  0.8737838    
   293.0000      8.4340545E-06  0.7969000    
   294.0000      7.7732375E-06  0.7389235    
   295.0000      9.5603546E-06  0.8945442    
   296.0000      8.9794166E-06  0.8434311    
   297.0000      1.3902357E-05   1.275882    
   298.0000      1.3868587E-05   1.272124    
   299.0000      1.2672881E-05   1.166207    
   300.0000      1.1063489E-05   1.022229    
   301.0000      1.1182994E-05   1.032243    
   302.0000      9.5196438E-06  0.8819923    
   303.0000      1.1037938E-05   1.020286    
   304.0000      5.4871339E-06  0.5090104    
   305.0000      8.4944859E-06  0.7878444    
   306.0000      6.9003777E-06  0.6405821    
   307.0000      1.6356227E-06  0.1467501    
   308.0000      5.5349756E-06  0.5159877    
   309.0000      7.3547972E-06  0.6890703    
   310.0000      3.0792348E-06  0.2798215    
   311.0000      3.2808045E-06  0.2990197    
   312.0000      3.9020383E-06  0.3590441    
   313.0000      6.7943870E-06  0.6416288    
   314.0000      9.1204911E-06  0.8682930    
   315.0000      6.5721401E-06  0.6167979    
   316.0000      1.2617251E-05   1.218071    
   317.0000      9.5483292E-06  0.9100335    
   318.0000      1.0487588E-05   1.003812    
   319.0000      7.9356751E-06  0.7463592    
   320.0000      1.0392547E-06  4.2428646E-02
   321.0000      2.6156538E-06  0.2050262    
   322.0000      2.4488454E-06  0.1883998    
   323.0000     -5.4904071E-06 -0.6379035    
   324.0000     -8.6478985E-06 -0.9680495    
   325.0000     -6.9142930E-06 -0.7854685    
   326.0000     -5.7948596E-06 -0.6680440    
   327.0000     -7.3194560E-06 -0.8317685    
   328.0000     -1.1230296E-05  -1.252427    
   329.0000     -7.2902194E-06 -0.8260390    
   330.0000     -5.1339330E-06 -0.5913453    
   331.0000      4.4692615E-06  0.4566828    
   332.0000     -4.4083440E-06 -0.5199198    
   333.0000     -9.9187628E-06  -1.128633    
   334.0000     -6.4627475E-06 -0.7447152    
   335.0000     -4.2892243E-06 -0.5026325    
   336.0000     -4.8487395E-06 -0.5657910    
   337.0000     -9.1899501E-06  -1.056874    
   338.0000     -9.2302607E-06  -1.060948    
   339.0000     -3.9764113E-06 -0.4595617    
   340.0000     -1.5920142E-06 -0.1844987    
   341.0000      3.8295369E-07  4.4561591E-02
   342.0000      0.0000000E+00  0.0000000E+00
   343.0000      0.0000000E+00  0.0000000E+00
   344.0000      0.0000000E+00  0.0000000E+00
   345.0000      0.0000000E+00  0.0000000E+00
   346.0000      0.0000000E+00  0.0000000E+00
   347.0000      0.0000000E+00  0.0000000E+00
   348.0000      0.0000000E+00  0.0000000E+00
   349.0000      0.0000000E+00  0.0000000E+00
   350.0000      0.0000000E+00  0.0000000E+00
   351.0000      0.0000000E+00  0.0000000E+00
   352.0000      0.0000000E+00  0.0000000E+00
   353.0000      0.0000000E+00  0.0000000E+00
   354.0000      0.0000000E+00  0.0000000E+00
   355.0000      0.0000000E+00  0.0000000E+00
   356.0000      0.0000000E+00  0.0000000E+00
   357.0000      0.0000000E+00  0.0000000E+00
   358.0000      0.0000000E+00  0.0000000E+00
   359.0000      0.0000000E+00  0.0000000E+00
   360.0000      0.0000000E+00  0.0000000E+00
   361.0000      0.0000000E+00  0.0000000E+00
   362.0000      0.0000000E+00  0.0000000E+00
   363.0000      0.0000000E+00  0.0000000E+00
   364.0000      0.0000000E+00  0.0000000E+00
   365.0000      0.0000000E+00  0.0000000E+00
   366.0000      0.0000000E+00  0.0000000E+00
   367.0000      0.0000000E+00  0.0000000E+00
   368.0000      0.0000000E+00  0.0000000E+00
   369.0000      0.0000000E+00  0.0000000E+00
   370.0000      0.0000000E+00  0.0000000E+00
   371.0000      0.0000000E+00  0.0000000E+00
   372.0000      0.0000000E+00  0.0000000E+00
   373.0000      0.0000000E+00  0.0000000E+00
   374.0000      0.0000000E+00  0.0000000E+00
   375.0000      0.0000000E+00  0.0000000E+00
   376.0000      0.0000000E+00  0.0000000E+00
   377.0000      0.0000000E+00  0.0000000E+00
   378.0000      0.0000000E+00  0.0000000E+00
   379.0000      0.0000000E+00  0.0000000E+00
   380.0000      0.0000000E+00  0.0000000E+00
   381.0000      0.0000000E+00  0.0000000E+00
   382.0000      0.0000000E+00  0.0000000E+00
   383.0000      0.0000000E+00  0.0000000E+00
   384.0000      0.0000000E+00  0.0000000E+00
   385.0000      0.0000000E+00  0.0000000E+00
   386.0000      0.0000000E+00  0.0000000E+00
   387.0000      0.0000000E+00  0.0000000E+00
   388.0000      0.0000000E+00  0.0000000E+00
   389.0000      0.0000000E+00  0.0000000E+00
   390.0000      0.0000000E+00  0.0000000E+00
   391.0000      0.0000000E+00  0.0000000E+00
   392.0000      0.0000000E+00  0.0000000E+00
   393.0000      0.0000000E+00  0.0000000E+00
   394.0000      0.0000000E+00  0.0000000E+00
   395.0000      0.0000000E+00  0.0000000E+00
   396.0000      0.0000000E+00  0.0000000E+00
   397.0000      0.0000000E+00  0.0000000E+00
   398.0000      0.0000000E+00  0.0000000E+00
   399.0000      0.0000000E+00  0.0000000E+00
   400.0000      0.0000000E+00  0.0000000E+00
   401.0000      0.0000000E+00  0.0000000E+00
   402.0000      0.0000000E+00  0.0000000E+00
   403.0000      0.0000000E+00  0.0000000E+00
   404.0000      0.0000000E+00  0.0000000E+00
   405.0000      0.0000000E+00  0.0000000E+00
   406.0000      0.0000000E+00  0.0000000E+00
   407.0000      0.0000000E+00  0.0000000E+00
   408.0000      0.0000000E+00  0.0000000E+00
   409.0000      0.0000000E+00  0.0000000E+00
   410.0000      0.0000000E+00  0.0000000E+00
   411.0000      0.0000000E+00  0.0000000E+00
   412.0000      0.0000000E+00  0.0000000E+00
   413.0000      0.0000000E+00  0.0000000E+00
   414.0000      0.0000000E+00  0.0000000E+00
   415.0000      0.0000000E+00  0.0000000E+00
   416.0000      0.0000000E+00  0.0000000E+00
   417.0000      0.0000000E+00  0.0000000E+00
   418.0000      0.0000000E+00  0.0000000E+00
   419.0000      0.0000000E+00  0.0000000E+00
   420.0000      0.0000000E+00  0.0000000E+00
   421.0000      0.0000000E+00  0.0000000E+00
   422.0000      0.0000000E+00  0.0000000E+00
   423.0000      0.0000000E+00  0.0000000E+00
   424.0000      0.0000000E+00  0.0000000E+00
   425.0000      0.0000000E+00  0.0000000E+00
   426.0000      0.0000000E+00  0.0000000E+00
   427.0000      0.0000000E+00  0.0000000E+00
   428.0000      0.0000000E+00  0.0000000E+00
   429.0000      0.0000000E+00  0.0000000E+00
   430.0000      0.0000000E+00  0.0000000E+00
   431.0000      0.0000000E+00  0.0000000E+00
   432.0000      0.0000000E+00  0.0000000E+00
   433.0000      0.0000000E+00  0.0000000E+00
   434.0000      0.0000000E+00  0.0000000E+00
   435.0000      0.0000000E+00  0.0000000E+00
   436.0000      0.0000000E+00  0.0000000E+00
   437.0000      0.0000000E+00  0.0000000E+00
   438.0000      0.0000000E+00  0.0000000E+00
   439.0000      0.0000000E+00  0.0000000E+00
   440.0000      0.0000000E+00  0.0000000E+00
   441.0000      0.0000000E+00  0.0000000E+00
   442.0000      0.0000000E+00  0.0000000E+00
   443.0000      0.0000000E+00  0.0000000E+00
   444.0000      0.0000000E+00  0.0000000E+00
   445.0000      0.0000000E+00  0.0000000E+00
   446.0000      0.0000000E+00  0.0000000E+00
   447.0000      0.0000000E+00  0.0000000E+00
   448.0000      0.0000000E+00  0.0000000E+00
   449.0000      0.0000000E+00  0.0000000E+00
   450.0000      0.0000000E+00  0.0000000E+00
   451.0000      0.0000000E+00  0.0000000E+00
   452.0000      0.0000000E+00  0.0000000E+00
   453.0000      0.0000000E+00  0.0000000E+00
   454.0000      0.0000000E+00  0.0000000E+00
   455.0000      0.0000000E+00  0.0000000E+00
   456.0000      0.0000000E+00  0.0000000E+00
   457.0000      0.0000000E+00  0.0000000E+00
   458.0000      0.0000000E+00  0.0000000E+00
   459.0000      0.0000000E+00  0.0000000E+00
   460.0000      0.0000000E+00  0.0000000E+00
   461.0000      0.0000000E+00  0.0000000E+00
   462.0000      0.0000000E+00  0.0000000E+00
   463.0000      0.0000000E+00  0.0000000E+00
   464.0000      0.0000000E+00  0.0000000E+00
   465.0000      0.0000000E+00  0.0000000E+00
   466.0000      0.0000000E+00  0.0000000E+00
   467.0000      0.0000000E+00  0.0000000E+00
   468.0000      0.0000000E+00  0.0000000E+00
   469.0000      0.0000000E+00  0.0000000E+00
   470.0000      0.0000000E+00  0.0000000E+00
   471.0000      0.0000000E+00  0.0000000E+00
   472.0000      0.0000000E+00  0.0000000E+00
   473.0000      0.0000000E+00  0.0000000E+00
   474.0000      0.0000000E+00  0.0000000E+00
   475.0000      0.0000000E+00  0.0000000E+00
   476.0000      0.0000000E+00  0.0000000E+00
   477.0000      0.0000000E+00  0.0000000E+00
   478.0000      0.0000000E+00  0.0000000E+00
   479.0000      0.0000000E+00  0.0000000E+00
   480.0000      0.0000000E+00  0.0000000E+00
   481.0000      0.0000000E+00  0.0000000E+00
   482.0000      0.0000000E+00  0.0000000E+00
   483.0000      0.0000000E+00  0.0000000E+00
   484.0000      0.0000000E+00  0.0000000E+00
   485.0000      0.0000000E+00  0.0000000E+00
   486.0000      0.0000000E+00  0.0000000E+00
   487.0000      0.0000000E+00  0.0000000E+00
   488.0000      0.0000000E+00  0.0000000E+00
   489.0000      0.0000000E+00  0.0000000E+00
   490.0000      0.0000000E+00  0.0000000E+00
   491.0000      0.0000000E+00  0.0000000E+00
   492.0000      0.0000000E+00  0.0000000E+00
   493.0000      0.0000000E+00  0.0000000E+00
   494.0000      0.0000000E+00  0.0000000E+00
   495.0000      0.0000000E+00  0.0000000E+00
   496.0000      0.0000000E+00  0.0000000E+00
   497.0000      0.0000000E+00  0.0000000E+00
   498.0000      0.0000000E+00  0.0000000E+00
   499.0000      0.0000000E+00  0.0000000E+00
   500.0000      0.0000000E+00  0.0000000E+00
   501.0000      0.0000000E+00  0.0000000E+00
   502.0000      0.0000000E+00  0.0000000E+00
   503.0000      0.0000000E+00  0.0000000E+00
   504.0000      0.0000000E+00  0.0000000E+00
   505.0000      0.0000000E+00  0.0000000E+00
   506.0000      0.0000000E+00  0.0000000E+00
   507.0000      0.0000000E+00  0.0000000E+00
   508.0000      0.0000000E+00  0.0000000E+00
   509.0000      0.0000000E+00  0.0000000E+00
   510.0000      0.0000000E+00  0.0000000E+00
   511.0000      0.0000000E+00  0.0000000E+00


==> Figure/fl_e2.5.dat <==
  0.0000000E+00  2.5996264E-16  3.1097954E-13
   1.000000      2.5996264E-16  3.1097954E-13
   2.000000      3.3628632E-04  6.7847571E-04
   3.000000     -3.9712787E-03 -2.7665330E-02
   4.000000     -2.6978780E-02 -0.2961952    
   5.000000     -8.7697439E-02  -1.393420    
   6.000000     -0.1771453      -3.902294    
   7.000000     -0.2331396      -6.108556    
   8.000000     -0.2536600      -7.180315    
   9.000000     -0.2616745      -7.701827    
   10.00000     -0.2573280      -7.271457    
   11.00000     -0.2348382      -4.870078    
   12.00000     -0.2189054      -2.836044    
   13.00000     -0.1971185      0.4693696    
   14.00000     -0.1824944       3.095903    
   15.00000     -0.1696961       5.766552    
   16.00000     -0.1592758       8.241777    
   17.00000     -0.1498248       10.77860    
   18.00000     -0.1392493       13.96847    
   19.00000     -0.1297466       17.18904    
   20.00000     -0.1220159       20.10394    
   21.00000     -0.1154748       22.83832    
   22.00000     -0.1081556       26.17973    
   23.00000     -0.1002933       30.10006    
   24.00000     -9.4474271E-02   33.28233    
   25.00000     -9.0485111E-02   35.63258    
   26.00000     -8.7748565E-02   37.40081    
   27.00000     -8.2102902E-02   41.33749    
   28.00000     -7.7181719E-02   45.02966    
   29.00000     -7.3565416E-02   47.95329    
   30.00000     -7.0516758E-02   50.58466    
   31.00000     -6.7905627E-02   53.01769    
   32.00000     -6.5976910E-02   54.95774    
   33.00000     -6.2433038E-02   58.65340    
   34.00000     -5.9241340E-02   62.20739    
   35.00000     -5.5307526E-02   66.88294    
   36.00000     -5.3588092E-02   69.04816    
   37.00000     -5.1889371E-02   71.32668    
   38.00000     -4.9698092E-02   74.39751    
   39.00000     -4.6302825E-02   79.41212    
   40.00000     -4.3507278E-02   83.76447    
   41.00000     -4.1643560E-02   86.80537    
   42.00000     -4.0303625E-02   89.10359    
   43.00000     -3.9724637E-02   90.15704    
   44.00000     -3.8112499E-02   93.20707    
   45.00000     -3.6588196E-02   96.23973    
   46.00000     -3.5039809E-02   99.42559    
   47.00000     -3.3160839E-02   103.4813    
   48.00000     -3.2076031E-02   105.9269    
   49.00000     -3.0930340E-02   108.6003    
   50.00000     -2.9885447E-02   111.1514    
   51.00000     -2.8242229E-02   115.3326    
   52.00000     -2.7296092E-02   117.8537    
   53.00000     -2.6026726E-02   121.3271    
   54.00000     -2.4696954E-02   125.1157    
   55.00000     -2.3907134E-02   127.4443    
   56.00000     -2.3029327E-02   130.1214    
   57.00000     -2.1672487E-02   134.4402    
   58.00000     -2.0955307E-02   136.8018    
   59.00000     -2.0473275E-02   138.4407    
   60.00000     -1.9371077E-02   142.3513    
   61.00000     -1.7744029E-02   148.3058    
   62.00000     -1.7024526E-02   151.0214    
   63.00000     -1.6200684E-02   154.2301    
   64.00000     -1.5675724E-02   156.3333    
   65.00000     -1.4901918E-02   159.5636    
   66.00000     -1.4085107E-02   163.0670    
   67.00000     -1.3109236E-02   167.3691    
   68.00000     -1.2335462E-02   170.8729    
   69.00000     -1.1553753E-02   174.5348    
   70.00000     -1.1266906E-02   175.9166    
   71.00000     -1.0549622E-02   179.4757    
   72.00000     -1.0044970E-02   182.0496    
   73.00000     -9.4166519E-03   185.3479    
   74.00000     -9.0925572E-03   187.1111    
   75.00000     -8.5558128E-03   190.0909    
   76.00000     -8.0797784E-03   192.8010    
   77.00000     -7.7234320E-03   194.8947    
   78.00000     -7.2535393E-03   197.7115    
   79.00000     -6.7647733E-03   200.7287    
   80.00000     -6.4520817E-03   202.7090    
   81.00000     -5.8511379E-03   206.6034    
   82.00000     -5.4523051E-03   209.2518    
   83.00000     -5.0557484E-03   211.9439    
   84.00000     -4.6600704E-03   214.6927    
   85.00000     -4.2381720E-03   217.7121    
   86.00000     -3.7825122E-03   221.0421    
   87.00000     -3.1576257E-03   225.7097    
   88.00000     -2.7977889E-03   228.4636    
   89.00000     -2.3520978E-03   231.9474    
   90.00000     -2.0010832E-03   234.7496    
   91.00000     -1.3489415E-03   240.0877    
   92.00000     -9.4310101E-04   243.4804    
   93.00000     -5.7749322E-04   246.6042    
   94.00000     -3.3061457E-04   248.7648    
   95.00000     -1.3921982E-04   250.4650    
   96.00000      2.2337504E-04   253.7650    
   97.00000      6.7548390E-04   257.9683    
   98.00000      1.0363362E-03   261.4046    
   99.00000      1.2883480E-03   263.8498    
   100.0000      1.5581035E-03   266.5238    
   101.0000      1.8028971E-03   268.9893    
   102.0000      2.0863074E-03   271.9166    
   103.0000      2.2854235E-03   274.0039    
   104.0000      2.4984449E-03   276.2825    
   105.0000      2.7862762E-03   279.4231    
   106.0000      3.1039403E-03   282.9530    
   107.0000      3.3431256E-03   285.6662    
   108.0000      3.6402887E-03   289.0992    
   109.0000      3.8830054E-03   291.9518    
   110.0000      4.0755947E-03   294.2603    
   111.0000      4.3341531E-03   297.4138    
   112.0000      4.5766896E-03   300.4259    
   113.0000      4.6868464E-03   301.8138    
   114.0000      4.8960531E-03   304.5150    
   115.0000      5.1824101E-03   308.2682    
   116.0000      5.3957235E-03   311.1101    
   117.0000      5.5841566E-03   313.6706    
   118.0000      5.7610692E-03   316.1081    
   119.0000      5.9957369E-03   319.3962    
   120.0000      6.1437800E-03   321.5120    
   121.0000      6.3230977E-03   324.1170    
   122.0000      6.4341659E-03   325.7548    
   123.0000      6.5822820E-03   327.9714    
   124.0000      6.7791040E-03   330.9684    
   125.0000      6.9055636E-03   332.9255    
   126.0000      7.0505431E-03   335.2081    
   127.0000      7.1799043E-03   337.2758    
   128.0000      7.2847675E-03   338.9793    
   129.0000      7.3319376E-03   339.7580    
   130.0000      7.4784798E-03   342.2125    
   131.0000      7.6004225E-03   344.2884    
   132.0000      7.7431453E-03   346.7549    
   133.0000      7.8530116E-03   348.6842    
   134.0000      7.9744887E-03   350.8500    
   135.0000      8.0000395E-03   351.3161    
   136.0000      8.1432350E-03   353.9440    
   137.0000      8.2233064E-03   355.4353    
   138.0000      8.3281007E-03   357.4171    
   139.0000      8.3984546E-03   358.7657    
   140.0000      8.4101912E-03   358.9953    
   141.0000      8.4778387E-03   360.3311    
   142.0000      8.5417535E-03   361.6121    
   143.0000      8.5616754E-03   362.0175    
   144.0000      8.6431550E-03   363.6943    
   145.0000      8.7146768E-03   365.1857    
   146.0000      8.7375287E-03   365.6685    
   147.0000      8.7158699E-03   365.2014    
   148.0000      8.7301033E-03   365.5118    
   149.0000      8.7318253E-03   365.5529    
   150.0000      8.7658484E-03   366.3120    
   151.0000      8.7869270E-03   366.7871    
   152.0000      8.7760258E-03   366.5378    
   153.0000      8.8094221E-03   367.3117    
   154.0000      8.7964935E-03   367.0057    
   155.0000      8.7749222E-03   366.4883    
   156.0000      8.7496405E-03   365.8756    
   157.0000      8.7375436E-03   365.5789    
   158.0000      8.7397192E-03   365.6347    
   159.0000      8.7354993E-03   365.5294    
   160.0000      8.6984327E-03   364.5873    
   161.0000      8.6601591E-03   363.5999    
   162.0000      8.6103268E-03   362.3006    
   163.0000      8.5737109E-03   361.3330    
   164.0000      8.5175969E-03   359.8347    
   165.0000      8.4569575E-03   358.1956    
   166.0000      8.3915656E-03   356.4032    
   167.0000      8.3196489E-03   354.4097    
   168.0000      8.2543250E-03   352.5795    
   169.0000      8.1799747E-03   350.4690    
   170.0000      8.0877217E-03   347.8201    
   171.0000      8.0203665E-03   345.8632    
   172.0000      7.9385592E-03   343.4585    
   173.0000      7.8448784E-03   340.6728    
   174.0000      7.7514737E-03   337.8603    
   175.0000      7.6603778E-03   335.0869    
   176.0000      7.5603030E-03   332.0062    
   177.0000      7.4484665E-03   328.5237    
   178.0000      7.3462948E-03   325.3068    
   179.0000      7.2246916E-03   321.4330    
   180.0000      7.1165785E-03   317.9500    
   181.0000      7.0060194E-03   314.3498    
   182.0000      6.8838298E-03   310.3267    
   183.0000      6.7639626E-03   306.3359    
   184.0000      6.6373632E-03   302.0754    
   185.0000      6.5232906E-03   298.1930    
   186.0000      6.3989707E-03   293.9175    
   187.0000      6.2792795E-03   289.7551    
   188.0000      6.1408971E-03   284.8907    
   189.0000      6.0214256E-03   280.6472    
   190.0000      5.8910740E-03   275.9679    
   191.0000      5.7601370E-03   271.2184    
   192.0000      5.6312406E-03   266.4923    
   193.0000      5.4968130E-03   261.5123    
   194.0000      5.3546187E-03   256.1903    
   195.0000      5.2187443E-03   251.0524    
   196.0000      5.0810957E-03   245.7932    
   197.0000      4.9424982E-03   240.4436    
   198.0000      4.8047029E-03   235.0708    
   199.0000      4.6634250E-03   229.5068    
   200.0000      4.5271814E-03   224.0863    
   201.0000      4.3808273E-03   218.2044    
   202.0000      4.2471876E-03   212.7801    
   203.0000      4.1233362E-03   207.7037    
   204.0000      3.9859973E-03   202.0179    
   205.0000      3.8611409E-03   196.7979    
   206.0000      3.7237701E-03   190.9979    
   207.0000      3.5991680E-03   185.6865    
   208.0000      3.4703161E-03   180.1410    
   209.0000      3.3397826E-03   174.4690    
   210.0000      3.2181160E-03   169.1302    
   211.0000      3.0933351E-03   163.6036    
   212.0000      2.9715616E-03   158.1587    
   213.0000      2.8493532E-03   152.6425    
   214.0000      2.7327789E-03   147.3305    
   215.0000      2.6177899E-03   142.0413    
   216.0000      2.5077909E-03   136.9350    
   217.0000      2.3964257E-03   131.7175    
   218.0000      2.2899355E-03   126.6821    
   219.0000      2.1868381E-03   121.7616    
   220.0000      2.0835986E-03   116.7893    
   221.0000      1.9863285E-03   112.0619    
   222.0000      1.8903458E-03   107.3548    
   223.0000      1.7973969E-03   102.7543    
   224.0000      1.7093028E-03   98.35508    
   225.0000      1.6211184E-03   93.91154    
   226.0000      1.5377767E-03   89.67481    
   227.0000      1.4569411E-03   85.52890    
   228.0000      1.3784134E-03   81.46605    
   229.0000      1.3000621E-03   77.37653    
   230.0000      1.2252829E-03   73.43843    
   231.0000      1.1562088E-03   69.76894    
   232.0000      1.0913168E-03   66.29230    
   233.0000      1.0269744E-03   62.81556    
   234.0000      9.6600078E-04   59.49237    
   235.0000      9.0701802E-04   56.24973    
   236.0000      8.5249310E-04   53.22650    
   237.0000      8.0007414E-04   50.29565    
   238.0000      7.4743794E-04   47.32775    
   239.0000      7.0048583E-04   44.65807    
   240.0000      6.5279141E-04   41.92327    
   241.0000      6.1087788E-04   39.50003    
   242.0000      5.6900963E-04   37.05915    
   243.0000      5.3017540E-04   34.77609    
   244.0000      4.9384736E-04   32.62255    
   245.0000      4.5982248E-04   30.58899    
   246.0000      4.2858554E-04   28.70692    
   247.0000      3.9607400E-04   26.73199    
   248.0000      3.6761592E-04   24.98898    
   249.0000      3.4099596E-04   23.34553    
   250.0000      3.1621478E-04   21.80341    
   251.0000      2.9307717E-04   20.35202    
   252.0000      2.7138542E-04   18.98049    
   253.0000      2.5083721E-04   17.67090    
   254.0000      2.3177723E-04   16.44648    
   255.0000      2.1331319E-04   15.25093    
   256.0000      1.9675322E-04   14.17012    
   257.0000      1.8156477E-04   13.17108    
   258.0000      1.6758710E-04   12.24457    
   259.0000      1.5407533E-04   11.34196    
   260.0000      1.4191669E-04   10.52345    
   261.0000      1.3065165E-04   9.759185    
   262.0000      1.2040089E-04   9.058469    
   263.0000      1.1067628E-04   8.388509    
   264.0000      1.0206105E-04   7.790536    
   265.0000      9.3709990E-05   7.206483    
   266.0000      8.6174397E-05   6.675460    
   267.0000      7.8940378E-05   6.161869    
   268.0000      7.2445720E-05   5.697254    
   269.0000      6.6326997E-05   5.256272    
   270.0000      6.1144165E-05   4.879939    
   271.0000      5.6266777E-05   4.523181    
   272.0000      5.1557228E-05   4.176140    
   273.0000      4.7384998E-05   3.866413    
   274.0000      4.3388896E-05   3.567575    
   275.0000      3.9973434E-05   3.310290    
   276.0000      3.6576374E-05   3.052538    
   277.0000      3.3638877E-05   2.828024    
   278.0000      3.0964504E-05   2.622128    
   279.0000      2.8379523E-05   2.421686    
   280.0000      2.6229753E-05   2.253775    
   281.0000      2.4041301E-05   2.081636    
   282.0000      2.2171247E-05   1.933491    
   283.0000      2.0476433E-05   1.798286    
   284.0000      1.8833902E-05   1.666312    
   285.0000      1.7348075E-05   1.546094    
   286.0000      1.6099704E-05   1.444351    
   287.0000      1.4960580E-05   1.350869    
   288.0000      1.3849099E-05   1.259027    
   289.0000      1.2818135E-05   1.173243    
   290.0000      1.1903076E-05   1.096576    
   291.0000      1.0984755E-05   1.019100    
   292.0000      1.0197668E-05  0.9522374    
   293.0000      9.5125333E-06  0.8936542    
   294.0000      8.7646658E-06  0.8292416    
   295.0000      8.0777363E-06  0.7696994    
   296.0000      7.5071662E-06  0.7198771    
   297.0000      6.9141347E-06  0.6677604    
   298.0000      6.3969801E-06  0.6219885    
   299.0000      5.9821291E-06  0.5850265    
   300.0000      5.5531591E-06  0.5465729    
   301.0000      5.1437405E-06  0.5096266    
   302.0000      4.8065626E-06  0.4789790    
   303.0000      4.5098595E-06  0.4518370    
   304.0000      4.1561952E-06  0.4192638    
   305.0000      3.9164838E-06  0.3970410    
   306.0000      3.6703457E-06  0.3740733    
   307.0000      3.4286986E-06  0.3513736    
   308.0000      3.2035105E-06  0.3300808    
   309.0000      2.9898249E-06  0.3097627    
   310.0000      2.8191926E-06  0.2934242    
   311.0000      2.6022087E-06  0.2725036    
   312.0000      2.4249341E-06  0.2553111    
   313.0000      2.3020059E-06  0.2433045    
   314.0000      2.1353680E-06  0.2269280    
   315.0000      2.0069392E-06  0.2142273    
   316.0000      1.8795432E-06  0.2015472    
   317.0000      1.7764523E-06  0.1912220    
   318.0000      1.6282203E-06  0.1762803    
   319.0000      1.5390488E-06  0.1672376    
   320.0000      1.4413798E-06  0.1572696    
   321.0000      1.3928659E-06  0.1522866    
   322.0000      1.3026852E-06  0.1429670    
   323.0000      1.2021006E-06  0.1325091    
   324.0000      1.0845059E-06  0.1202066    
   325.0000      1.0264750E-06  0.1140980    
   326.0000      9.8255487E-07  0.1094486    
   327.0000      9.0064731E-07  0.1007206    
   328.0000      8.3701832E-07  9.3895875E-02
   329.0000      7.4885827E-07  8.4387146E-02
   330.0000      6.8697659E-07  7.7668488E-02
   331.0000      6.6251619E-07  7.4992917E-02
   332.0000      5.8573193E-07  6.6556990E-02
   333.0000      5.4583251E-07  6.2141769E-02
   334.0000      4.7164440E-07  5.3897873E-02
   335.0000      4.0578797E-07  4.6527043E-02
   336.0000      3.4764142E-07  3.9982755E-02
   337.0000      3.0335693E-07  3.4968298E-02
   338.0000      2.3733877E-07  2.7447261E-02
   339.0000      1.7424824E-07  2.0218775E-02
   340.0000      1.3045427E-07  1.5171872E-02
   341.0000      1.0588241E-07  1.2324166E-02
   342.0000      0.0000000E+00  0.0000000E+00
   343.0000      0.0000000E+00  0.0000000E+00
   344.0000      0.0000000E+00  0.0000000E+00
   345.0000      0.0000000E+00  0.0000000E+00
   346.0000      0.0000000E+00  0.0000000E+00
   347.0000      0.0000000E+00  0.0000000E+00
   348.0000      0.0000000E+00  0.0000000E+00
   349.0000      0.0000000E+00  0.0000000E+00
   350.0000      0.0000000E+00  0.0000000E+00
   351.0000      0.0000000E+00  0.0000000E+00
   352.0000      0.0000000E+00  0.0000000E+00
   353.0000      0.0000000E+00  0.0000000E+00
   354.0000      0.0000000E+00  0.0000000E+00
   355.0000      0.0000000E+00  0.0000000E+00
   356.0000      0.0000000E+00  0.0000000E+00
   357.0000      0.0000000E+00  0.0000000E+00
   358.0000      0.0000000E+00  0.0000000E+00
   359.0000      0.0000000E+00  0.0000000E+00
   360.0000      0.0000000E+00  0.0000000E+00
   361.0000      0.0000000E+00  0.0000000E+00
   362.0000      0.0000000E+00  0.0000000E+00
   363.0000      0.0000000E+00  0.0000000E+00
   364.0000      0.0000000E+00  0.0000000E+00
   365.0000      0.0000000E+00  0.0000000E+00
   366.0000      0.0000000E+00  0.0000000E+00
   367.0000      0.0000000E+00  0.0000000E+00
   368.0000      0.0000000E+00  0.0000000E+00
   369.0000      0.0000000E+00  0.0000000E+00
   370.0000      0.0000000E+00  0.0000000E+00
   371.0000      0.0000000E+00  0.0000000E+00
   372.0000      0.0000000E+00  0.0000000E+00
   373.0000      0.0000000E+00  0.0000000E+00
   374.0000      0.0000000E+00  0.0000000E+00
   375.0000      0.0000000E+00  0.0000000E+00
   376.0000      0.0000000E+00  0.0000000E+00
   377.0000      0.0000000E+00  0.0000000E+00
   378.0000      0.0000000E+00  0.0000000E+00
   379.0000      0.0000000E+00  0.0000000E+00
   380.0000      0.0000000E+00  0.0000000E+00
   381.0000      0.0000000E+00  0.0000000E+00
   382.0000      0.0000000E+00  0.0000000E+00
   383.0000      0.0000000E+00  0.0000000E+00
   384.0000      0.0000000E+00  0.0000000E+00
   385.0000      0.0000000E+00  0.0000000E+00
   386.0000      0.0000000E+00  0.0000000E+00
   387.0000      0.0000000E+00  0.0000000E+00
   388.0000      0.0000000E+00  0.0000000E+00
   389.0000      0.0000000E+00  0.0000000E+00
   390.0000      0.0000000E+00  0.0000000E+00
   391.0000      0.0000000E+00  0.0000000E+00
   392.0000      0.0000000E+00  0.0000000E+00
   393.0000      0.0000000E+00  0.0000000E+00
   394.0000      0.0000000E+00  0.0000000E+00
   395.0000      0.0000000E+00  0.0000000E+00
   396.0000      0.0000000E+00  0.0000000E+00
   397.0000      0.0000000E+00  0.0000000E+00
   398.0000      0.0000000E+00  0.0000000E+00
   399.0000      0.0000000E+00  0.0000000E+00
   400.0000      0.0000000E+00  0.0000000E+00
   401.0000      0.0000000E+00  0.0000000E+00
   402.0000      0.0000000E+00  0.0000000E+00
   403.0000      0.0000000E+00  0.0000000E+00
   404.0000      0.0000000E+00  0.0000000E+00
   405.0000      0.0000000E+00  0.0000000E+00
   406.0000      0.0000000E+00  0.0000000E+00
   407.0000      0.0000000E+00  0.0000000E+00
   408.0000      0.0000000E+00  0.0000000E+00
   409.0000      0.0000000E+00  0.0000000E+00
   410.0000      0.0000000E+00  0.0000000E+00
   411.0000      0.0000000E+00  0.0000000E+00
   412.0000      0.0000000E+00  0.0000000E+00
   413.0000      0.0000000E+00  0.0000000E+00
   414.0000      0.0000000E+00  0.0000000E+00
   415.0000      0.0000000E+00  0.0000000E+00
   416.0000      0.0000000E+00  0.0000000E+00
   417.0000      0.0000000E+00  0.0000000E+00
   418.0000      0.0000000E+00  0.0000000E+00
   419.0000      0.0000000E+00  0.0000000E+00
   420.0000      0.0000000E+00  0.0000000E+00
   421.0000      0.0000000E+00  0.0000000E+00
   422.0000      0.0000000E+00  0.0000000E+00
   423.0000      0.0000000E+00  0.0000000E+00
   424.0000      0.0000000E+00  0.0000000E+00
   425.0000      0.0000000E+00  0.0000000E+00
   426.0000      0.0000000E+00  0.0000000E+00
   427.0000      0.0000000E+00  0.0000000E+00
   428.0000      0.0000000E+00  0.0000000E+00
   429.0000      0.0000000E+00  0.0000000E+00
   430.0000      0.0000000E+00  0.0000000E+00
   431.0000      0.0000000E+00  0.0000000E+00
   432.0000      0.0000000E+00  0.0000000E+00
   433.0000      0.0000000E+00  0.0000000E+00
   434.0000      0.0000000E+00  0.0000000E+00
   435.0000      0.0000000E+00  0.0000000E+00
   436.0000      0.0000000E+00  0.0000000E+00
   437.0000      0.0000000E+00  0.0000000E+00
   438.0000      0.0000000E+00  0.0000000E+00
   439.0000      0.0000000E+00  0.0000000E+00
   440.0000      0.0000000E+00  0.0000000E+00
   441.0000      0.0000000E+00  0.0000000E+00
   442.0000      0.0000000E+00  0.0000000E+00
   443.0000      0.0000000E+00  0.0000000E+00
   444.0000      0.0000000E+00  0.0000000E+00
   445.0000      0.0000000E+00  0.0000000E+00
   446.0000      0.0000000E+00  0.0000000E+00
   447.0000      0.0000000E+00  0.0000000E+00
   448.0000      0.0000000E+00  0.0000000E+00
   449.0000      0.0000000E+00  0.0000000E+00
   450.0000      0.0000000E+00  0.0000000E+00
   451.0000      0.0000000E+00  0.0000000E+00
   452.0000      0.0000000E+00  0.0000000E+00
   453.0000      0.0000000E+00  0.0000000E+00
   454.0000      0.0000000E+00  0.0000000E+00
   455.0000      0.0000000E+00  0.0000000E+00
   456.0000      0.0000000E+00  0.0000000E+00
   457.0000      0.0000000E+00  0.0000000E+00
   458.0000      0.0000000E+00  0.0000000E+00
   459.0000      0.0000000E+00  0.0000000E+00
   460.0000      0.0000000E+00  0.0000000E+00
   461.0000      0.0000000E+00  0.0000000E+00
   462.0000      0.0000000E+00  0.0000000E+00
   463.0000      0.0000000E+00  0.0000000E+00
   464.0000      0.0000000E+00  0.0000000E+00
   465.0000      0.0000000E+00  0.0000000E+00
   466.0000      0.0000000E+00  0.0000000E+00
   467.0000      0.0000000E+00  0.0000000E+00
   468.0000      0.0000000E+00  0.0000000E+00
   469.0000      0.0000000E+00  0.0000000E+00
   470.0000      0.0000000E+00  0.0000000E+00
   471.0000      0.0000000E+00  0.0000000E+00
   472.0000      0.0000000E+00  0.0000000E+00
   473.0000      0.0000000E+00  0.0000000E+00
   474.0000      0.0000000E+00  0.0000000E+00
   475.0000      0.0000000E+00  0.0000000E+00
   476.0000      0.0000000E+00  0.0000000E+00
   477.0000      0.0000000E+00  0.0000000E+00
   478.0000      0.0000000E+00  0.0000000E+00
   479.0000      0.0000000E+00  0.0000000E+00
   480.0000      0.0000000E+00  0.0000000E+00
   481.0000      0.0000000E+00  0.0000000E+00
   482.0000      0.0000000E+00  0.0000000E+00
   483.0000      0.0000000E+00  0.0000000E+00
   484.0000      0.0000000E+00  0.0000000E+00
   485.0000      0.0000000E+00  0.0000000E+00
   486.0000      0.0000000E+00  0.0000000E+00
   487.0000      0.0000000E+00  0.0000000E+00
   488.0000      0.0000000E+00  0.0000000E+00
   489.0000      0.0000000E+00  0.0000000E+00
   490.0000      0.0000000E+00  0.0000000E+00
   491.0000      0.0000000E+00  0.0000000E+00
   492.0000      0.0000000E+00  0.0000000E+00
   493.0000      0.0000000E+00  0.0000000E+00
   494.0000      0.0000000E+00  0.0000000E+00
   495.0000      0.0000000E+00  0.0000000E+00
   496.0000      0.0000000E+00  0.0000000E+00
   497.0000      0.0000000E+00  0.0000000E+00
   498.0000      0.0000000E+00  0.0000000E+00
   499.0000      0.0000000E+00  0.0000000E+00
   500.0000      0.0000000E+00  0.0000000E+00
   501.0000      0.0000000E+00  0.0000000E+00
   502.0000      0.0000000E+00  0.0000000E+00
   503.0000      0.0000000E+00  0.0000000E+00
   504.0000      0.0000000E+00  0.0000000E+00
   505.0000      0.0000000E+00  0.0000000E+00
   506.0000      0.0000000E+00  0.0000000E+00
   507.0000      0.0000000E+00  0.0000000E+00
   508.0000      0.0000000E+00  0.0000000E+00
   509.0000      0.0000000E+00  0.0000000E+00
   510.0000      0.0000000E+00  0.0000000E+00
   511.0000      0.0000000E+00  0.0000000E+00


==> Figure/fl_e4.dat <==
  0.0000000E+00  4.2856851E-20  2.2618567E-18
  0.6666667      4.2856851E-20  2.2618567E-18
   1.333333     -4.6896858E-07 -4.6896858E-07
   2.000000     -1.6356806E-06 -2.8023926E-06
   2.666667     -1.9374704E-05 -8.6052598E-05
   3.333333     -4.9132086E-05 -3.6559912E-04
   4.000000     -6.7657493E-05 -6.0642941E-04
   4.666667     -1.4802376E-04 -2.0750270E-03
   5.333333     -2.2587311E-04 -4.0471153E-03
   6.000000     -3.0751360E-04 -6.6887694E-03
   6.666667     -2.2052597E-04 -3.2532862E-03
   7.333333     -1.5064150E-04  1.9044345E-04
   8.000000     -1.1690251E-04  2.2474013E-03
   8.666667     -7.2058559E-05  5.4007079E-03
   9.333333     -4.9517443E-05  7.2379257E-03
   10.00000     -4.8728911E-05  7.3098973E-03
   10.66667     -3.4266599E-05  8.8499868E-03
   11.33333     -2.7003616E-05  9.7078662E-03
   12.00000     -2.3646859E-05  1.0151830E-02
   12.66667     -1.6415306E-05  1.1247647E-02
   13.33333     -1.3920002E-05  1.1658514E-02
   14.00000     -1.0028557E-05  1.2371199E-02
   14.66667     -6.5543045E-06  1.3068983E-02
   15.33333     -4.7281178E-06  1.3483257E-02
   16.00000     -4.4659578E-06  1.3545479E-02
   16.66667     -3.7128764E-06  1.3742197E-02
   17.33333     -2.5789200E-06  1.4067579E-02
   18.00000     -2.2256379E-06  1.4176782E-02
   18.66667     -1.9158740E-06  1.4280339E-02
   19.33333     -1.5124041E-06  1.4424725E-02
   20.00000     -1.2091303E-06  1.4544277E-02
   20.66667     -6.7631072E-07  1.4760179E-02
   21.33333     -4.8487021E-07  1.4846790E-02
   22.00000     -3.6204267E-07  1.4904967E-02
   22.66667     -1.3219595E-07  1.5021060E-02
   23.33333     -2.4316279E-08  1.5077720E-02
   24.00000      1.5155510E-07  1.5174741E-02
   24.66667      3.0014226E-07  1.5262859E-02
   25.33333      2.9496044E-07  1.5260225E-02
   26.00000      2.4908664E-07  1.5230887E-02
   26.66667      4.5365411E-07  1.5371477E-02
   27.33333      5.5264979E-07  1.5443431E-02
   28.00000      5.8502894E-07  1.5468913E-02
   28.66667      6.5899161E-07  1.5529129E-02
   29.33333      6.6174135E-07  1.5531047E-02
   30.00000      7.3568930E-07  1.5595973E-02
   30.66667      7.0880105E-07  1.5571617E-02
   31.33333      7.7600913E-07  1.5636554E-02
   32.00000      7.8058542E-07  1.5641110E-02
   32.66667      8.0628666E-07  1.5668137E-02
   33.33333      8.0107321E-07  1.5662268E-02
   34.00000      7.6660797E-07  1.5622785E-02
   34.66667      7.7159842E-07  1.5628494E-02
   35.33333      8.0781115E-07  1.5672382E-02
   36.00000      8.0893295E-07  1.5673680E-02
   36.66667      8.0901668E-07  1.5673971E-02
   37.33333      8.1022608E-07  1.5675141E-02
   38.00000      8.1410172E-07  1.5680516E-02
   38.66667      8.1748010E-07  1.5685325E-02
   39.33333      8.1632288E-07  1.5683735E-02
   40.00000      8.2958036E-07  1.5704611E-02
   40.66667      8.3540931E-07  1.5714068E-02
   41.33333      8.3961754E-07  1.5721250E-02
   42.00000      8.3182590E-07  1.5707737E-02
   42.66667      8.2891773E-07  1.5702421E-02
   43.33333      8.1382905E-07  1.5674535E-02
   44.00000      8.1823640E-07  1.5683057E-02
   44.66667      8.1161369E-07  1.5669946E-02
   45.33333      7.9582719E-07  1.5637979E-02
   46.00000      7.9495317E-07  1.5636161E-02
   46.66667      7.8986784E-07  1.5625305E-02
   47.33333      7.8569479E-07  1.5615927E-02
   48.00000      7.8055297E-07  1.5604208E-02
   48.66667      7.7352729E-07  1.5587985E-02
   49.33333      7.6823233E-07  1.5575091E-02
   50.00000      7.6749694E-07  1.5573383E-02
   50.66667      7.6420451E-07  1.5565215E-02
   51.33333      7.5237347E-07  1.5534368E-02
   52.00000      7.4193821E-07  1.5506513E-02
   52.66667      7.4228649E-07  1.5507568E-02
   53.33333      7.4375129E-07  1.5511695E-02
   54.00000      7.3658578E-07  1.5490989E-02
   54.66667      7.3264334E-07  1.5479410E-02
   55.33333      7.2488359E-07  1.5455911E-02
   56.00000      7.2008135E-07  1.5441020E-02
   56.66667      7.1555280E-07  1.5426678E-02
   57.33333      7.0989961E-07  1.5408373E-02
   58.00000      7.1017047E-07  1.5409304E-02
   58.66667      7.0534520E-07  1.5392980E-02
   59.33333      6.9943189E-07  1.5372391E-02
   60.00000      6.9593364E-07  1.5359954E-02
   60.66667      6.8616424E-07  1.5324456E-02
   61.33333      6.8017215E-07  1.5302179E-02
   62.00000      6.7649211E-07  1.5288205E-02
   62.66667      6.7405495E-07  1.5278711E-02
   63.33333      6.6932427E-07  1.5259870E-02
   64.00000      6.6497836E-07  1.5242261E-02
   64.66666      6.6015758E-07  1.5222339E-02
   65.33334      6.5843767E-07  1.5215049E-02
   66.00000      6.5636897E-07  1.5206119E-02
   66.66666      6.5127472E-07  1.5183740E-02
   67.33334      6.4832903E-07  1.5170516E-02
   68.00000      6.4679642E-07  1.5163506E-02
   68.66666      6.4198213E-07  1.5141111E-02
   69.33334      6.3742010E-07  1.5119366E-02
   70.00000      6.3525079E-07  1.5108858E-02
   70.66666      6.2995417E-07  1.5082720E-02
   71.33334      6.2638583E-07  1.5064757E-02
   72.00000      6.2307413E-07  1.5047770E-02
   72.66666      6.1969467E-07  1.5030091E-02
   73.33334      6.1723995E-07  1.5017012E-02
   74.00000      6.1471849E-07  1.5003356E-02
   74.66666      6.1156356E-07  1.4985951E-02
   75.33334      6.0853137E-07  1.4968881E-02
   76.00000      6.0601263E-07  1.4954464E-02
   76.66666      6.0300965E-07  1.4936974E-02
   77.33334      5.9993044E-07  1.4918700E-02
   78.00000      5.9690467E-07  1.4900469E-02
   78.66666      5.9490907E-07  1.4888232E-02
   79.33334      5.9296690E-07  1.4876097E-02
   80.00000      5.9178211E-07  1.4868569E-02
   80.66666      5.8984205E-07  1.4856069E-02
   81.33334      5.8817852E-07  1.4845164E-02
   82.00000      5.8592622E-07  1.4830163E-02
   82.66666      5.8298355E-07  1.4810263E-02
   83.33334      5.8162198E-07  1.4800883E-02
   84.00000      5.7906527E-07  1.4783012E-02
   84.66666      5.7611061E-07  1.4762013E-02
   85.33334      5.7366327E-07  1.4744324E-02
   86.00000      5.7146679E-07  1.4728207E-02
   86.66666      5.6880805E-07  1.4708429E-02
   87.33334      5.6675077E-07  1.4692828E-02
   88.00000      5.6491297E-07  1.4678696E-02
   88.66666      5.6334511E-07  1.4666460E-02
   89.33334      5.6159456E-07  1.4652578E-02
   90.00000      5.6005888E-07  1.4640233E-02
   90.66666      5.5755777E-07  1.4619843E-02
   91.33334      5.5547974E-07  1.4602624E-02
   92.00000      5.5332242E-07  1.4584495E-02
   92.66666      5.5071627E-07  1.4562291E-02
   93.33334      5.4869304E-07  1.4544780E-02
   94.00000      5.4714565E-07  1.4531202E-02
   94.66666      5.4465551E-07  1.4509072E-02
   95.33334      5.4255332E-07  1.4490107E-02
   96.00000      5.4073627E-07  1.4473494E-02
   96.66666      5.3900152E-07  1.4457416E-02
   97.33334      5.3679122E-07  1.4436607E-02
   98.00000      5.3527310E-07  1.4422136E-02
   98.66666      5.3278842E-07  1.4398143E-02
   99.33334      5.3078429E-07  1.4378491E-02
   100.0000      5.2902152E-07  1.4360987E-02
   100.6667      5.2661102E-07  1.4336728E-02
   101.3333      5.2493084E-07  1.4319576E-02
   102.0000      5.2267535E-07  1.4296253E-02
   102.6667      5.2057885E-07  1.4274321E-02
   103.3333      5.1818199E-07  1.4248891E-02
   104.0000      5.1646879E-07  1.4230489E-02
   104.6667      5.1414258E-07  1.4205193E-02
   105.3333      5.1220042E-07  1.4183777E-02
   106.0000      5.1057117E-07  1.4165592E-02
   106.6667      5.0858927E-07  1.4143208E-02
   107.3333      5.0631718E-07  1.4117180E-02
   108.0000      5.0422199E-07  1.4092901E-02
   108.6667      5.0225970E-07  1.4069905E-02
   109.3333      4.9993491E-07  1.4042279E-02
   110.0000      4.9827912E-07  1.4022376E-02
   110.6667      4.9574271E-07  1.3991522E-02
   111.3333      4.9344567E-07  1.3963209E-02
   112.0000      4.9167892E-07  1.3941186E-02
   112.6667      4.8898818E-07  1.3907257E-02
   113.3333      4.8686962E-07  1.3880176E-02
   114.0000      4.8495411E-07  1.3855423E-02
   114.6667      4.8300905E-07  1.3830002E-02
   115.3333      4.8101703E-07  1.3803652E-02
   116.0000      4.7891899E-07  1.3775583E-02
   116.6667      4.7682542E-07  1.3747288E-02
   117.3333      4.7456558E-07  1.3716361E-02
   118.0000      4.7261162E-07  1.3689307E-02
   118.6667      4.7033566E-07  1.3657462E-02
   119.3333      4.6816959E-07  1.3626782E-02
   120.0000      4.6606200E-07  1.3596606E-02
   120.6667      4.6358099E-07  1.3560703E-02
   121.3333      4.6124492E-07  1.3526496E-02
   122.0000      4.5923093E-07  1.3496702E-02
   122.6667      4.5655034E-07  1.3456610E-02
   123.3333      4.5395942E-07  1.3417400E-02
   124.0000      4.5174866E-07  1.3383575E-02
   124.6667      4.4920583E-07  1.3344269E-02
   125.3333      4.4663540E-07  1.3304076E-02
   126.0000      4.4449078E-07  1.3270197E-02
   126.6667      4.4174948E-07  1.3226453E-02
   127.3333      4.3930368E-07  1.3186981E-02
   128.0000      4.3704816E-07  1.3150229E-02
   128.6667      4.3434721E-07  1.3105785E-02
   129.3333      4.3168404E-07  1.3061468E-02
   130.0000      4.2930532E-07  1.3021491E-02
   130.6667      4.2643421E-07  1.2972751E-02
   131.3333      4.2359736E-07  1.2924057E-02
   132.0000      4.2128235E-07  1.2883926E-02
   132.6667      4.1808764E-07  1.2828013E-02
   133.3333      4.1511802E-07  1.2775462E-02
   134.0000      4.1237422E-07  1.2726438E-02
   134.6667      4.0930979E-07  1.2671146E-02
   135.3333      4.0647768E-07  1.2619520E-02
   136.0000      4.0368886E-07  1.2568198E-02
   136.6667      4.0050909E-07  1.2509117E-02
   137.3333      3.9726339E-07  1.2448170E-02
   138.0000      3.9461966E-07  1.2398059E-02
   138.6667      3.9138226E-07  1.2336131E-02
   139.3333      3.8809679E-07  1.2272634E-02
   140.0000      3.8549413E-07  1.2221876E-02
   140.6667      3.8206136E-07  1.2154317E-02
   141.3333      3.7888520E-07  1.2091169E-02
   142.0000      3.7601882E-07  1.2033667E-02
   142.6667      3.7258530E-07  1.1964141E-02
   143.3333      3.6919624E-07  1.1894839E-02
   144.0000      3.6607713E-07  1.1830477E-02
   144.6667      3.6232919E-07  1.1752437E-02
   145.3333      3.5903170E-07  1.1683108E-02
   146.0000      3.5570258E-07  1.1612484E-02
   146.6667      3.5223943E-07  1.1538355E-02
   147.3333      3.4854486E-07  1.1458508E-02
   148.0000      3.4542634E-07  1.1390515E-02
   148.6667      3.4142994E-07  1.1302601E-02
   149.3333      3.3796960E-07  1.1225758E-02
   150.0000      3.3461524E-07  1.1150631E-02
   150.6667      3.3075548E-07  1.1063416E-02
   151.3333      3.2714328E-07  1.0981034E-02
   152.0000      3.2383033E-07  1.0904847E-02
   152.6667      3.1982327E-07  1.0811898E-02
   153.3333      3.1618387E-07  1.0726700E-02
   154.0000      3.1273819E-07  1.0645364E-02
   154.6667      3.0880187E-07  1.0551662E-02
   155.3333      3.0467100E-07  1.0452395E-02
   156.0000      3.0138230E-07  1.0372702E-02
   156.6667      2.9735099E-07  1.0274214E-02
   157.3333      2.9329297E-07  1.0174170E-02
   158.0000      2.8974517E-07  1.0085967E-02
   158.6667      2.8583702E-07  9.9880155E-03
   159.3333      2.8167202E-07  9.8826997E-03
   160.0000      2.7835290E-07  9.7980946E-03
   160.6667      2.7386247E-07  9.6826805E-03
   161.3333      2.7004597E-07  9.5837144E-03
   162.0000      2.6632057E-07  9.4863409E-03
   162.6667      2.6223350E-07  9.3786577E-03
   163.3333      2.5827185E-07  9.2733884E-03
   164.0000      2.5460491E-07  9.1751907E-03
   164.6667      2.5038551E-07  9.0612918E-03
   165.3333      2.4637856E-07  8.9522023E-03
   166.0000      2.4271415E-07  8.8516558E-03
   166.6667      2.3846783E-07  8.7342272E-03
   167.3333      2.3429581E-07  8.6178649E-03
   168.0000      2.3057557E-07  8.5132951E-03
   168.6667      2.2634242E-07  8.3933771E-03
   169.3333      2.2211519E-07  8.2726171E-03
   170.0000      2.1862716E-07  8.1722029E-03
   170.6667      2.1424937E-07  8.0452170E-03
   171.3333      2.1014948E-07  7.9252860E-03
   172.0000      2.0653411E-07  7.8187399E-03
   172.6667      2.0236669E-07  7.6950053E-03
   173.3333      1.9837584E-07  7.5755548E-03
   174.0000      1.9467615E-07  7.4639805E-03
   174.6667      1.9050563E-07  7.3372535E-03
   175.3333      1.8660185E-07  7.2176717E-03
   176.0000      1.8298364E-07  7.1060373E-03
   176.6667      1.7886366E-07  6.9779721E-03
   177.3333      1.7502413E-07  6.8576871E-03
   178.0000      1.7153482E-07  6.7475913E-03
   178.6667      1.6729402E-07  6.6127772E-03
   179.3333      1.6351220E-07  6.4915987E-03
   180.0000      1.5987463E-07  6.3742008E-03
   180.6667      1.5599234E-07  6.2479861E-03
   181.3333      1.5216700E-07  6.1226571E-03
   182.0000      1.4883948E-07  6.0128588E-03
   182.6667      1.4476647E-07  5.8774785E-03
   183.3333      1.4130256E-07  5.7614530E-03
   184.0000      1.3777854E-07  5.6425803E-03
   184.6667      1.3422915E-07  5.5219983E-03
   185.3333      1.3043098E-07  5.3919833E-03
   186.0000      1.2736338E-07  5.2862391E-03
   186.6667      1.2376006E-07  5.1611844E-03
   187.3333      1.2021927E-07  5.0373673E-03
   188.0000      1.1705196E-07  4.9258280E-03
   188.6667      1.1365120E-07  4.8052412E-03
   189.3333      1.1023338E-07  4.6831523E-03
   190.0000      1.0729017E-07  4.5772903E-03
   190.6667      1.0392928E-07  4.4555762E-03
   191.3333      1.0076279E-07  4.3400596E-03
   192.0000      9.7833301E-08  4.2324541E-03
   192.6667      9.4593268E-08  4.1126134E-03
   193.3333      9.1551001E-08  3.9992598E-03
   194.0000      8.8890410E-08  3.8994695E-03
   194.6667      8.5738705E-08  3.7804549E-03
   195.3333      8.2983540E-08  3.6756664E-03
   196.0000      8.0366426E-08  3.5754808E-03
   196.6667      7.7462865E-08  3.4635868E-03
   197.3333      7.4706193E-08  3.3565878E-03
   198.0000      7.2331446E-08  3.2638072E-03
   198.6667      6.9594059E-08  3.1561521E-03
   199.3333      6.7060405E-08  3.0558063E-03
   200.0000      6.4832790E-08  2.9670077E-03
   200.6667      6.2256959E-08  2.8636595E-03
   201.3333      5.9847700E-08  2.7663093E-03
   202.0000      5.7750711E-08  2.6810358E-03
   202.6667      5.5368687E-08  2.5835433E-03
   203.3333      5.3165472E-08  2.4927487E-03
   204.0000      5.1141630E-08  2.4088062E-03
   204.6667      4.9002846E-08  2.3195273E-03
   205.3333      4.6938613E-08  2.2327630E-03
   206.0000      4.5100446E-08  2.1550097E-03
   206.6667      4.3091788E-08  2.0694961E-03
   207.3333      4.1237513E-08  1.9900252E-03
   208.0000      3.9618058E-08  1.9201890E-03
   208.6667      3.7736076E-08  1.8385247E-03
   209.3333      3.6084202E-08  1.7663639E-03
   210.0000      3.4540911E-08  1.6985363E-03
   210.6667      3.2857848E-08  1.6240982E-03
   211.3333      3.1305309E-08  1.5549734E-03
   212.0000      2.9921331E-08  1.4929723E-03
   212.6667      2.8408286E-08  1.4247722E-03
   213.3333      2.7044081E-08  1.3628772E-03
   214.0000      2.5787156E-08  1.3055031E-03
   214.6667      2.4511131E-08  1.2469061E-03
   215.3333      2.3222659E-08  1.1873567E-03
   216.0000      2.2114163E-08  1.1358127E-03
   216.6667      2.0893802E-08  1.0787193E-03
   217.3333      1.9757108E-08  1.0251901E-03
   218.0000      1.8786180E-08  9.7919255E-04
   218.6667      1.7739112E-08  9.2929153E-04
   219.3333      1.6713880E-08  8.8011427E-04
   220.0000      1.5893564E-08  8.4053172E-04
   220.6667      1.4937124E-08  7.9410948E-04
   221.3333      1.4117658E-08  7.5408432E-04
   222.0000      1.3343460E-08  7.1605097E-04
   222.6667      1.2535409E-08  6.7611987E-04
   223.3333      1.1759153E-08  6.3751556E-04
   224.0000      1.1125596E-08  6.0582283E-04
   224.6667      1.0394919E-08  5.6905713E-04
   225.3333      9.7713011E-09  5.3748145E-04
   226.0000      9.2130854E-09  5.0905760E-04
   226.6667      8.5996321E-09  4.7764013E-04
   227.3333      8.0452400E-09  4.4907056E-04
   228.0000      7.5797413E-09  4.2494602E-04
   228.6667      7.0432007E-09  3.9697907E-04
   229.3333      6.5818435E-09  3.7278200E-04
   230.0000      6.1506746E-09  3.5003756E-04
   230.6667      5.7456853E-09  3.2855439E-04
   231.3333      5.3380678E-09  3.0680242E-04
   232.0000      5.0044315E-09  2.8889839E-04
   232.6667      4.6313904E-09  2.6876666E-04
   233.3333      4.3126507E-09  2.5146271E-04
   234.0000      4.0232049E-09  2.3566268E-04
   234.6667      3.7198598E-09  2.1901046E-04
   235.3333      3.4360750E-09  2.0333716E-04
   236.0000      3.2071228E-09  1.9062252E-04
   236.6667      2.9518181E-09  1.7636626E-04
   237.3333      2.7274356E-09  1.6376202E-04
   238.0000      2.5333511E-09  1.5279950E-04
   238.6667      2.3276503E-09  1.4111718E-04
   239.3333      2.1484110E-09  1.3087792E-04
   240.0000      1.9927580E-09  1.2193853E-04
   240.6667      1.8232178E-09  1.1214786E-04
   241.3333      1.6755161E-09  1.0356848E-04
   242.0000      1.5496120E-09  9.6216048E-05
   242.6667      1.4153548E-09  8.8333611E-05
   243.3333      1.2930703E-09  8.1111713E-05
   244.0000      1.1941583E-09  7.5239106E-05
   244.6667      1.0881134E-09  6.8909467E-05
   245.3333      9.9602093E-10  6.3381587E-05
   246.0000      9.1661928E-10  5.8590547E-05
   246.6667      8.3093188E-10  5.3392490E-05
   247.3333      7.5733225E-10  4.8902071E-05
   248.0000      6.9290468E-10  4.4950440E-05
   248.6667      6.2897709E-10  4.1008589E-05
   249.3333      5.7132132E-10  3.7433630E-05
   250.0000      5.2372801E-10  3.4467303E-05
   250.6667      4.7285886E-10  3.1280371E-05
   251.3333      4.2860057E-10  2.8492072E-05
   252.0000      3.9144021E-10  2.6138961E-05
   252.6667      3.5323400E-10  2.3707089E-05
   253.3333      3.1754707E-10  2.1422808E-05
   254.0000      2.9048272E-10  1.9681440E-05
   254.6667      2.6005381E-10  1.7713581E-05
   255.3333      2.3486896E-10  1.6075832E-05
   256.0000      2.1285404E-10  1.4636958E-05
   256.6667      1.9166638E-10  1.3245141E-05
   257.3333      1.7210054E-10  1.1952898E-05
   258.0000      1.5619632E-10  1.0897176E-05
   258.6667      1.3946476E-10  9.7808734E-06
   259.3333      1.2508869E-10  8.8164634E-06
   260.0000      1.1320501E-10  8.0152768E-06
   260.6667      1.0104282E-10  7.1912032E-06
   261.3333      9.0212782E-11  6.4533933E-06
   262.0000      8.1709708E-11  5.8712189E-06
   262.6667      7.2681458E-11  5.2500227E-06
   263.3333      6.5011337E-11  4.7194626E-06
   264.0000      5.8729806E-11  4.2828233E-06
   264.6667      5.2218761E-11  3.8279968E-06
   265.3333      4.6553643E-11  3.4301552E-06
   266.0000      4.1912838E-11  3.1026484E-06
   266.6667      3.7150713E-11  2.7649064E-06
   267.3333      3.3218164E-11  2.4845358E-06
   268.0000      2.9933795E-11  2.2492582E-06
   268.6667      2.6611205E-11  2.0101027E-06
   269.3333      2.3597237E-11  1.7920087E-06
   270.0000      2.1276153E-11  1.6232323E-06
   270.6667      1.8905546E-11  1.4500310E-06
   271.3333      1.6798698E-11  1.2953018E-06
   272.0000      1.5127804E-11  1.1719927E-06
   272.6667      1.3390574E-11  1.0431716E-06
   273.3333      1.1974152E-11  9.3759871E-07
   274.0000      1.0762463E-11  8.4686059E-07
   274.6667      9.5360551E-12  7.5457154E-07
   275.3333      8.5413013E-12  6.7933513E-07
   276.0000      7.6986082E-12  6.1530108E-07
   276.6667      6.8607208E-12  5.5133330E-07
   277.3333      6.1412945E-12  4.9613243E-07
   278.0000      5.5293040E-12  4.4895449E-07
   278.6667      4.9353729E-12  4.0295009E-07
   279.3333      4.4126248E-12  3.6225518E-07
   280.0000      4.0066440E-12  3.3050335E-07
   280.6667      3.5815335E-12  2.9710196E-07
   281.3333      3.2193959E-12  2.6850535E-07
   282.0000      2.9288605E-12  2.4545793E-07
   282.6667      2.6293447E-12  2.2158790E-07
   283.3333      2.3710465E-12  2.0090147E-07
   284.0000      2.1614175E-12  1.8403554E-07
   284.6667      1.9471766E-12  1.6671947E-07
   285.3333      1.7640086E-12  1.5184175E-07
   286.0000      1.6098557E-12  1.3926307E-07
   286.6667      1.4609371E-12  1.2705601E-07
   287.3333      1.3278360E-12  1.1609287E-07
   288.0000      1.2178642E-12  1.0699359E-07
   288.6667      1.1055618E-12  9.7658962E-08
   289.3333      1.0133779E-12  8.9959869E-08
   290.0000      9.3076978E-13  8.3029747E-08
   290.6667      8.4923361E-13  7.6157967E-08
   291.3333      7.7938871E-13  7.0243360E-08
   292.0000      7.2160257E-13  6.5328472E-08
   292.6667      6.5849024E-13  5.9936170E-08
   293.3333      6.0785377E-13  5.5589037E-08
   294.0000      5.6189612E-13  5.1626088E-08
   294.6667      5.1803646E-13  4.7827218E-08
   295.3333      4.7697127E-13  4.4253500E-08
   296.0000      4.4399600E-13  4.1371038E-08
   296.6667      4.0862528E-13  3.8265377E-08
   297.3333      3.7854840E-13  3.5611961E-08
   298.0000      3.5248033E-13  3.3302097E-08
   298.6667      3.2701665E-13  3.1036002E-08
   299.3333      3.0299520E-13  2.8888337E-08
   300.0000      2.8345663E-13  2.7133884E-08
   300.6667      2.6242466E-13  2.5237091E-08
   301.3333      2.4413211E-13  2.3579700E-08
   302.0000      2.2861674E-13  2.2167910E-08
   302.6667      2.1231697E-13  2.0678385E-08
   303.3333      1.9731715E-13  1.9301288E-08
   304.0000      1.8488761E-13  1.8155218E-08
   304.6667      1.7164141E-13  1.6928537E-08
   305.3333      1.6045033E-13  1.5887478E-08
   306.0000      1.5004618E-13  1.4915495E-08
   306.6667      1.3961499E-13  1.3936757E-08
   307.3333      1.3016204E-13  1.3045728E-08
   308.0000      1.2226639E-13  1.2298384E-08
   308.6667      1.1373115E-13  1.1487046E-08
   309.3333      1.0623232E-13  1.0771003E-08
   310.0000      9.9498385E-14  1.0125270E-08
   310.6667      9.2708034E-14  9.4713570E-09
   311.3333      8.6409443E-14  8.8620524E-09
   312.0000      8.1263657E-14  8.3621980E-09
   312.6667      7.5670617E-14  7.8166460E-09
   313.3333      7.0757073E-14  7.3352626E-09
   314.0000      6.6388979E-14  6.9055561E-09
   314.6667      6.1789332E-14  6.4511934E-09
   315.3333      5.7589533E-14  6.0344756E-09
   316.0000      5.3895029E-14  5.6663625E-09
   316.6667      5.0132251E-14  5.2898592E-09
   317.3333      4.6750584E-14  4.9500053E-09
   318.0000      4.3823249E-14  4.6546078E-09
   318.6667      4.0762319E-14  4.3444768E-09
   319.3333      3.7892534E-14  4.0524326E-09
   320.0000      3.5471571E-14  3.8050540E-09
   320.6667      3.2864258E-14  3.5375312E-09
   321.3333      3.0553620E-14  3.2994190E-09
   322.0000      2.8603344E-14  3.0976397E-09
   322.6667      2.6429978E-14  2.8718690E-09
   323.3333      2.4536649E-14  2.6743312E-09
   324.0000      2.2836173E-14  2.4962030E-09
   324.6667      2.1121742E-14  2.3158895E-09
   325.3333      1.9510271E-14  2.1456830E-09
   326.0000      1.8122573E-14  1.9985222E-09
   326.6667      1.6690598E-14  1.8460596E-09
   327.3333      1.5351769E-14  1.7029080E-09
   328.0000      1.4152653E-14  1.5741742E-09
   328.6667      1.3005474E-14  1.4505269E-09
   329.3333      1.1853537E-14  1.3258437E-09
   330.0000      1.0902300E-14  1.2224668E-09
   330.6667      9.8783854E-15  1.1107458E-09
   331.3333      8.9973136E-15  1.0142084E-09
   332.0000      8.2000142E-15  9.2651326E-10
   332.6667      7.3507374E-15  8.3272922E-10
   333.3333      6.5772583E-15  7.4695206E-10
   334.0000      5.9158750E-15  6.7331729E-10
   334.6667      5.2103957E-15  5.9446448E-10
   335.3333      4.5899098E-15  5.2482713E-10
   336.0000      4.0119157E-15  4.5970808E-10
   336.6667      3.4201844E-15  3.9278125E-10
   337.3333      2.8597689E-15  3.2913644E-10
   338.0000      2.3777860E-15  2.7419200E-10
   338.6667      1.8252101E-15  2.1095226E-10
   339.3333      1.3252319E-15  1.5349193E-10
   340.0000      8.9438474E-16  1.0378560E-10
   340.6667      0.0000000E+00  0.0000000E+00


==> Figure/sfl_e0.dat <==
  0.6135923E-02  0.3783082E-21  0.4027277E-02  0.2612552E-06  0.4787117E-04  0.9830648E-08  0.9357714E-06
  0.1227185E-01  0.1241590E-20  0.1501708E-01  0.7662719E-05  0.6647318E-03  0.1070915E-05  0.4834441E-04
  0.1840777E-01  0.1074647E-20  0.3042274E-01  0.5045297E-04  0.2722871E-02  0.1420069E-04  0.3998966E-03
  0.2454369E-01 -0.6553236E-21  0.4766979E-01  0.1750017E-03  0.6670977E-02  0.7660638E-04  0.1530020E-02
  0.3067962E-01 -0.5964873E-21  0.6503068E-01  0.4192259E-03  0.1239268E-01  0.2482332E-03  0.3867697E-02
  0.3681554E-01  0.1105048E-20  0.8165699E-01  0.7852201E-03  0.1952058E-01  0.5785783E-03  0.7642913E-02
  0.4908739E-01  0.1195936E-19  0.1119701E+00  0.1700010E-02  0.3674149E-01  0.1687471E-02  0.1979654E-01
  0.5522331E-01 -0.8577257E-20  0.1259171E+00  0.2129116E-02  0.4654019E-01  0.2358377E-02  0.2830264E-01
  0.6749515E-01  0.2013944E-19  0.1523182E+00  0.2790225E-02  0.6836184E-01  0.3694274E-02  0.5069610E-01
  0.7976700E-01  0.6344885E-21  0.1773503E+00  0.3284805E-02  0.9299030E-01  0.5018729E-02  0.8088765E-01
  0.9817477E-01 -0.1738514E-19  0.2128054E+00  0.3998792E-02  0.1344839E+00  0.7235292E-02  0.1418108E+00
  0.1165825E+00  0.4117650E-19  0.2460757E+00  0.4692513E-02  0.1805642E+00  0.9735445E-02  0.2222566E+00
  0.1349903E+00 -0.1435239E-19  0.2774347E+00  0.5344720E-02  0.2303651E+00  0.1246961E-01  0.3222843E+00
  0.1595340E+00  0.1330827E-20  0.3165402E+00  0.6112108E-02  0.3011776E+00  0.1618938E-01  0.4852909E+00
  0.1963495E+00 -0.8892536E-20  0.3697698E+00  0.7027751E-02  0.4130658E+00  0.2171850E-01  0.7860838E+00
  0.2331651E+00  0.1257110E-18  0.4169369E+00  0.7775173E-02  0.5269813E+00  0.2728822E-01  0.1138683E+01
  0.2761165E+00  0.1509396E-18  0.4648572E+00  0.8390266E-02  0.6566343E+00  0.3280191E-01  0.1588863E+01
  0.3252039E+00  0.5119517E-19  0.5108678E+00  0.8944145E-02  0.7934014E+00  0.3834770E-01  0.2106018E+01
  0.3926991E+00  0.1428162E-18  0.5601141E+00  0.9301481E-02  0.9519266E+00  0.4477131E-01  0.2747203E+01
  0.4663302E+00  0.1598292E-18  0.5981168E+00  0.9297281E-02  0.1083073E+01  0.5078175E-01  0.3313722E+01
  0.5522331E+00 -0.7771947E-19  0.6262386E+00  0.9151560E-02  0.1184861E+01  0.5422749E-01  0.3778555E+01
  0.6565438E+00 -0.4159687E-20  0.6435556E+00  0.8790852E-02  0.1250491E+01  0.5324028E-01  0.4095246E+01
  0.7853982E+00  0.2698555E-19  0.6501077E+00  0.6910302E-02  0.1278046E+01  0.4138058E-01  0.4239988E+01
  0.9326603E+00  0.3482246E-18  0.6502795E+00  0.1471918E-02  0.1278531E+01  0.1042960E-01  0.4249133E+01
  0.1110602E+01 -0.3508860E-18  0.6494105E+00 -0.5124253E-03  0.1275198E+01 -0.4666147E-03  0.4215467E+01
  0.1319224E+01 -0.1862980E-18  0.6477821E+00  0.3731944E-02  0.1266993E+01  0.2275360E-01  0.4166742E+01
  0.1570796E+01  0.1202200E-18  0.6452155E+00 -0.8506792E-03  0.1260821E+01 -0.3857329E-02  0.4158222E+01
  0.1865321E+01  0.9929575E-20  0.6505980E+00 -0.5700222E-02  0.1283953E+01 -0.4404872E-01  0.4307018E+01
  0.2221204E+01  0.4517742E-18  0.6575558E+00 -0.6931863E-02  0.1314511E+01 -0.5338823E-01  0.4457070E+01
  0.2638447E+01  0.7038288E-19  0.6563838E+00 -0.5700144E-02  0.1307260E+01 -0.4513640E-01  0.4414823E+01
  0.3141593E+01 -0.5335050E-19  0.6527950E+00 -0.7778157E-17  0.1292958E+01  0.3526227E-15  0.4383843E+01


==> Figure/sfl_e2.5.dat <==
  0.6135923E-02 -0.5451202E-22  0.3134931E-02  0.4532655E-06  0.3130059E-04  0.1228547E-07  0.5962931E-06
  0.1227185E-01  0.6656757E-22  0.1223558E-01  0.1314053E-04  0.4775063E-03  0.1380996E-05  0.3560967E-04
  0.1840777E-01 -0.2502311E-20  0.2651724E-01  0.8503510E-04  0.2248460E-02  0.1918088E-04  0.3650992E-03
  0.2454369E-01  0.4183273E-20  0.4500796E-01  0.2893389E-03  0.6499988E-02  0.1095411E-03  0.1801579E-02
  0.3067962E-01  0.8590885E-21  0.6682247E-01  0.6827616E-03  0.1438404E-01  0.3796136E-03  0.5950917E-02
  0.3681554E-01  0.8648542E-20  0.9129189E-01  0.1275292E-02  0.2694560E-01  0.9599623E-03  0.1528727E-01
  0.4908739E-01 -0.1504322E-20  0.1464664E+00  0.2942524E-02  0.6965191E-01  0.3517904E-02  0.6339665E-01
  0.5522331E-01  0.1033632E-19  0.1765642E+00  0.3965807E-02  0.1012427E+00  0.5705605E-02  0.1106929E+00
  0.6749515E-01 -0.6562409E-20  0.2405827E+00  0.6356827E-02  0.1875345E+00  0.1245325E-01  0.2762064E+00
  0.7976700E-01 -0.6520476E-21  0.3084237E+00  0.9176362E-02  0.3068528E+00  0.2307126E-01  0.5712377E+00
  0.9817477E-01 -0.3918366E-19  0.4147803E+00  0.1408262E-01  0.5504966E+00  0.4778020E-01  0.1347918E+01
  0.1165825E+00 -0.3623896E-19  0.5240412E+00  0.1965785E-01  0.8715439E+00  0.8453263E-01  0.2640106E+01
  0.1349903E+00  0.3225959E-19  0.6340417E+00  0.2576714E-01  0.1266328E+01  0.1343029E+00  0.4555010E+01
  0.1595340E+00  0.1615506E-18  0.7791860E+00  0.3455534E-01  0.1896437E+01  0.2213767E+00  0.8209572E+01
  0.1963495E+00 -0.2400416E-19  0.9885991E+00  0.4867078E-01  0.3024079E+01  0.3951289E+00  0.1622388E+02
  0.2331651E+00  0.3147126E-19  0.1183177E+01  0.6290951E-01  0.4303745E+01  0.6070255E+00  0.2718647E+02
  0.2761165E+00 -0.1241899E-18  0.1387128E+01  0.7846911E-01  0.5887616E+01  0.8738901E+00  0.4305909E+02
  0.3252039E+00  0.6026514E-19  0.1586947E+01  0.9415463E-01  0.7683743E+01  0.1196190E+01  0.6365406E+02
  0.3926991E+00  0.3974178E-18  0.1803501E+01  0.1101850E+00  0.9910090E+01  0.1637251E+01  0.9255354E+02
  0.4663302E+00 -0.1978346E-18  0.1969037E+01  0.1162404E+00  0.1182928E+02  0.1970902E+01  0.1205924E+03
  0.5522331E+00  0.2507448E-18  0.2086462E+01  0.1075544E+00  0.1332836E+02  0.2004318E+01  0.1444093E+03
  0.6565438E+00 -0.7640405E-18  0.2152223E+01  0.8917742E-01  0.1423471E+02  0.1810453E+01  0.1596703E+03
  0.7853982E+00 -0.4691200E-18  0.2168479E+01  0.6666972E-01  0.1450502E+02  0.1374664E+01  0.1653411E+03
  0.9326603E+00 -0.1120872E-18  0.2159009E+01  0.3727421E-01  0.1438387E+02  0.6398284E+00  0.1640715E+03
  0.1110602E+01  0.1816571E-18  0.2151574E+01  0.5861127E-02  0.1427419E+02  0.1491965E+00  0.1624169E+03
  0.1319224E+01  0.1417648E-18  0.2143437E+01 -0.1584602E-01  0.1426979E+02 -0.3054705E+00  0.1638610E+03
  0.1570796E+01  0.2537660E-18  0.2128874E+01 -0.1089664E-01  0.1399756E+02 -0.7862713E-01  0.1577353E+03
  0.1865321E+01  0.1017249E-17  0.2127364E+01 -0.1898124E-01  0.1399572E+02 -0.4723840E+00  0.1580323E+03
  0.2221204E+01 -0.1569238E-17  0.2134318E+01 -0.4331103E-01  0.1420257E+02 -0.1185104E+01  0.1630493E+03
  0.2638447E+01 -0.1353269E-17  0.2158287E+01  0.6028020E-02  0.1447646E+02  0.8780980E-01  0.1680614E+03
  0.3141593E+01 -0.2905889E-18  0.2153576E+01  0.7334826E-16  0.1427999E+02  0.5232513E-14  0.1617616E+03


==> Figure/sfl_e4.dat <==
  0.6135923E-02 -0.4673570E-24  0.6188154E-05 -0.1527069E-10  0.1210565E-09
  0.1227185E-01 -0.2136608E-22  0.2460070E-04 -0.4589216E-09  0.1911660E-08
  0.1840777E-01  0.2150670E-22  0.5482365E-04 -0.3149841E-08  0.9483827E-08
  0.2454369E-01 -0.2810760E-22  0.9628502E-04 -0.1160752E-07  0.2922083E-07
  0.3067962E-01  0.1795230E-21  0.1483716E-03 -0.3018748E-07  0.6932314E-07
  0.3681554E-01  0.1113799E-21  0.2105127E-03 -0.6291329E-07  0.1394552E-06
  0.4908739E-01 -0.2033044E-21  0.3630446E-03 -0.1827284E-06  0.4144007E-06
  0.5522331E-01 -0.5160118E-21  0.4526262E-03 -0.2747237E-06  0.6439336E-06
  0.6749515E-01 -0.1342183E-21  0.6566360E-03 -0.5358280E-06  0.1354427E-05
  0.7976700E-01 -0.9296518E-21  0.8915881E-03 -0.9177729E-06  0.2495692E-05
  0.9817477E-01  0.3516179E-21  0.1296688E-02 -0.1761481E-05  0.5274487E-05
  0.1165825E+00  0.1892027E-20  0.1758133E-02 -0.2984864E-05  0.9689058E-05
  0.1349903E+00  0.9590994E-21  0.2268607E-02 -0.4639212E-05  0.1612170E-04
  0.1595340E+00  0.4928127E-20  0.3013507E-02 -0.7582820E-05  0.2842791E-04
  0.1963495E+00  0.9921569E-20  0.4237021E-02 -0.1370524E-04  0.5616240E-04
  0.2331651E+00 -0.1238438E-20  0.5544444E-02 -0.2199408E-04  0.9613548E-04
  0.2761165E+00 -0.9757754E-20  0.7116416E-02 -0.3443081E-04  0.1583340E-03
  0.3252039E+00 -0.2916475E-19  0.8898296E-02 -0.5188537E-04  0.2474440E-03
  0.3926991E+00 -0.4825094E-20  0.1118749E-01 -0.7952432E-04  0.3905183E-03
  0.4663302E+00 -0.7025907E-20  0.1331662E-01 -0.1105157E-03  0.5516654E-03
  0.5522331E+00 -0.3174534E-19  0.1517239E-01 -0.1425584E-03  0.7127650E-03
  0.6565438E+00  0.8031940E-20  0.1646575E-01 -0.1702822E-03  0.8333220E-03
  0.7853982E+00  0.2363521E-19  0.1683516E-01 -0.1806338E-03  0.8632301E-03
  0.9326603E+00 -0.4245726E-19  0.1625747E-01 -0.1496313E-03  0.8014668E-03
  0.1110602E+01 -0.1477475E-19  0.1527700E-01 -0.5795564E-04  0.7134731E-03
  0.1319224E+01 -0.1560202E-19  0.1480587E-01  0.3992433E-04  0.6833197E-03
  0.1570796E+01 -0.4118478E-19  0.1536145E-01  0.2348215E-04  0.7380728E-03
  0.1865321E+01  0.1243070E-19  0.1627970E-01 -0.1177499E-03  0.8262642E-03
  0.2221204E+01 -0.8094589E-19  0.1646951E-01 -0.1153299E-03  0.8468134E-03
  0.2638447E+01 -0.2098417E-19  0.1594433E-01  0.1939995E-04  0.8013355E-03
  0.3141593E+01 -0.4997441E-19  0.1479679E-01  0.7826196E-19  0.6595675E-03


==> Figure/sp_e0.dat <==
  0.0000000E+00  0.0000000E+00  0.0000000E+00
   1.000000      8.1405091E-07  1.6149758E-06
   2.000000      3.2297720E-04  2.3476372E-03
   3.000000      3.3864328E-03  3.8702600E-02
   4.000000      1.1216800E-02  0.2052279    
   5.000000      2.4239887E-02  0.6822717    
   6.000000      3.1096758E-02   1.234437    
   7.000000      2.6281828E-02   1.413139    
   8.000000      2.6069829E-02   1.803321    
   9.000000      2.0183740E-02   1.769320    
   10.00000      1.8049974E-02   1.942330    
   11.00000      1.3179916E-02   1.691643    
   12.00000      1.1598845E-02   1.757195    
   13.00000      1.1079183E-02   1.986817    
   14.00000      7.3681511E-03   1.527865    
   15.00000      7.4998406E-03   1.770485    
   16.00000      6.0380260E-03   1.613474    
   17.00000      6.2022777E-03   1.867057    
   18.00000      5.2412916E-03   1.772368    
   19.00000      4.5454525E-03   1.712790    
   20.00000      4.0018153E-03   1.662868    
   21.00000      4.0309718E-03   1.849977    
   22.00000      3.3186160E-03   1.667496    
   23.00000      3.0684264E-03   1.676178    
   24.00000      2.9838847E-03   1.770408    
   25.00000      2.9447607E-03   1.896956    
   26.00000      2.7130393E-03   1.896962    
   27.00000      2.3647514E-03   1.779559    
   28.00000      2.1294681E-03   1.715868    
   29.00000      2.1985893E-03   1.898314    
   30.00000      1.9913279E-03   1.839019    
   31.00000      2.0010776E-03   1.975521    
   32.00000      1.7714669E-03   1.862276    
   33.00000      1.6952817E-03   1.893170    
   34.00000      1.6925652E-03   2.006478    
   35.00000      1.4295285E-03   1.793931    
   36.00000      1.4861419E-03   1.970296    
   37.00000      1.3355371E-03   1.867043    
   38.00000      1.4090355E-03   2.079855    
   39.00000      1.2686715E-03   1.972983    
   40.00000      1.1384262E-03   1.858434    
   41.00000      1.2337365E-03   2.114542    
   42.00000      1.1173881E-03   2.010265    
   43.00000      1.1320142E-03   2.135749    
   44.00000      1.0251700E-03   2.026161    
   45.00000      9.3186868E-04   1.923412    
   46.00000      9.7682828E-04   2.104458    
   47.00000      9.2542323E-04   2.080119    
   48.00000      9.2436263E-04   2.166689    
   49.00000      8.4217597E-04   2.056289    
   50.00000      8.8757876E-04   2.258553    
   51.00000      8.0470054E-04   2.131183    
   52.00000      7.4003689E-04   2.035065    
   53.00000      7.8050577E-04   2.227683    
   54.00000      6.9298234E-04   2.051644    
   55.00000      7.6974806E-04   2.365198    
   56.00000      6.6792412E-04   2.128335    
   57.00000      6.7481160E-04   2.226355    
   58.00000      6.4550486E-04   2.203676    
   59.00000      6.3087774E-04   2.227647    
   60.00000      6.4255012E-04   2.346389    
   61.00000      6.1018585E-04   2.303874    
   62.00000      5.8949320E-04   2.299040    
   63.00000      5.7771057E-04   2.325677    
   64.00000      5.3561962E-04   2.223334    
   65.00000      5.7885121E-04   2.478437    
   66.00000      5.1686313E-04   2.281408    
   67.00000      5.2713504E-04   2.396566    
   68.00000      5.3953740E-04   2.527290    
   69.00000      4.7450617E-04   2.288560    
   70.00000      4.9265393E-04   2.443696    
   71.00000      4.5383186E-04   2.314235    
   72.00000      4.9332622E-04   2.587583    
   73.00000      4.6813363E-04   2.525061    
   74.00000      4.4662447E-04   2.475524    
   75.00000      4.3946554E-04   2.501343    
   76.00000      4.3194598E-04   2.524293    
   77.00000      4.3104886E-04   2.586036    
   78.00000      4.0395433E-04   2.485644    
   79.00000      3.9824226E-04   2.512651    
   80.00000      4.1315667E-04   2.673413    
   81.00000      3.8263993E-04   2.537915    
   82.00000      3.9661297E-04   2.696084    
   83.00000      3.6320230E-04   2.528790    
   84.00000      3.7044971E-04   2.641114    
   85.00000      3.6993492E-04   2.700845    
   86.00000      3.5305758E-04   2.639458    
   87.00000      3.4952920E-04   2.673464    
   88.00000      3.2382688E-04   2.532366    
   89.00000      3.5949404E-04   2.876082    
   90.00000      3.1749453E-04   2.597769    
   91.00000      3.2360436E-04   2.706396    
   92.00000      3.2281084E-04   2.758951    
   93.00000      3.1242557E-04   2.728197    
   94.00000      3.1755984E-04   2.832999    
   95.00000      2.9237635E-04   2.663541    
   96.00000      2.9826458E-04   2.773335    
   97.00000      3.0219485E-04   2.869261    
   98.00000      2.8236260E-04   2.736675    
   99.00000      2.9184596E-04   2.886708    
   100.0000      2.6848138E-04   2.708901    
   101.0000      2.8431098E-04   2.926589    
   102.0000      2.6721208E-04   2.805650    
   103.0000      2.5518093E-04   2.731136    
   104.0000      2.6412724E-04   2.881281    
   105.0000      2.4787983E-04   2.756207    
   106.0000      2.5715333E-04   2.914140    
   107.0000      2.4217059E-04   2.796937    
   108.0000      2.3556099E-04   2.770776    
   109.0000      2.3657933E-04   2.833339    
   110.0000      2.2878818E-04   2.790174    
   111.0000      2.3511711E-04   2.919828    
   112.0000      2.2023413E-04   2.784747    
   113.0000      2.1682383E-04   2.790621    
   114.0000      2.2210754E-04   2.909873    
   115.0000      2.0952713E-04   2.793905    
   116.0000      2.0183995E-04   2.737303    
   117.0000      2.0267454E-04   2.795694    
   118.0000      2.0078303E-04   2.817285    
   119.0000      1.9677967E-04   2.808121    
   120.0000      1.8826275E-04   2.731986    
   121.0000      1.7965845E-04   2.649397    
   122.0000      1.8273767E-04   2.738911    
   123.0000      1.8930077E-04   2.885299    
   124.0000      1.6749003E-04   2.594703    
   125.0000      1.7651592E-04   2.778419    
   126.0000      1.5970154E-04   2.553473    
   127.0000      1.6486921E-04   2.677568    
   128.0000      1.6331018E-04   2.694736    
   129.0000      1.5097005E-04   2.529824    
   130.0000      1.5549750E-04   2.646161    
   131.0000      1.4387669E-04   2.486025    
   132.0000      1.4742301E-04   2.586694    
   133.0000      1.4060568E-04   2.504996    
   134.0000      1.2958997E-04   2.342760    
   135.0000      1.3789654E-04   2.529933    
   136.0000      1.2868700E-04   2.396248    
   137.0000      1.2685839E-04   2.397097    
   138.0000      1.2090422E-04   2.317878    
   139.0000      1.1577844E-04   2.251372    
   140.0000      1.2013919E-04   2.369867    
   141.0000      1.1061977E-04   2.213410    
   142.0000      1.0947357E-04   2.221400    
   143.0000      1.0607488E-04   2.182638    
   144.0000      1.0452344E-04   2.180961    
   145.0000      1.0259286E-04   2.170758    
   146.0000      9.6312178E-05   2.066167    
   147.0000      9.3148177E-05   2.025319    
   148.0000      9.3159339E-05   2.053108    
   149.0000      8.9325418E-05   1.995603    
   150.0000      8.5942469E-05   1.945812    
   151.0000      8.1008460E-05   1.858328    
   152.0000      8.2928185E-05   1.927337    
   153.0000      7.6673925E-05   1.805400    
   154.0000      7.8176708E-05   1.865076    
   155.0000      7.2359217E-05   1.748815    
   156.0000      7.0998358E-05   1.737944    
   157.0000      7.1372218E-05   1.769641    
   158.0000      6.4687818E-05   1.624305    
   159.0000      6.4519001E-05   1.640195    
   160.0000      6.2588886E-05   1.611101    
   161.0000      6.2993677E-05   1.642182    
   162.0000      5.8617610E-05   1.547416    
   163.0000      5.5179858E-05   1.474471    
   164.0000      5.5439938E-05   1.499402    
   165.0000      5.2569892E-05   1.439071    
   166.0000      5.3453921E-05   1.481326    
   167.0000      4.8771872E-05   1.367830    
   168.0000      4.6505193E-05   1.319515    
   169.0000      4.8009675E-05   1.378407    
   170.0000      4.5464170E-05   1.320997    
   171.0000      4.3771608E-05   1.286870    
   172.0000      4.1851294E-05   1.244677    
   173.0000      4.1870288E-05   1.259785    
   174.0000      4.0318155E-05   1.227272    
   175.0000      3.7949434E-05   1.168423    
   176.0000      3.7609985E-05   1.171075    
   177.0000      3.5097695E-05   1.105109    
   178.0000      3.6349516E-05   1.157491    
   179.0000      3.4691911E-05   1.117295    
   180.0000      3.2480952E-05   1.057692    
   181.0000      3.2511831E-05   1.070365    
   182.0000      3.2072683E-05   1.067686    
   183.0000      3.1047712E-05   1.045194    
   184.0000      2.8585229E-05  0.9726846    
   185.0000      2.8885381E-05  0.9934682    
   186.0000      2.8648248E-05  0.9960858    
   187.0000      2.6833382E-05  0.9431041    
   188.0000      2.6194521E-05  0.9304680    
   189.0000      2.5056490E-05  0.8993977    
   190.0000      2.4839499E-05  0.9009742    
   191.0000      2.4766261E-05  0.9078149    
   192.0000      2.2939099E-05  0.8496351    
   193.0000      2.3691709E-05  0.8866722    
   194.0000      2.1852138E-05  0.8263064    
   195.0000      2.2194428E-05  0.8478900    
   196.0000      2.1373453E-05  0.8250009    
   197.0000      2.0318173E-05  0.7922843    
   198.0000      2.0278736E-05  0.7987520    
   199.0000      1.9171928E-05  0.7627398    
   200.0000      1.9596982E-05  0.7875694    
   201.0000      1.7980679E-05  0.7298362    
   202.0000      1.7561439E-05  0.7197719    
   203.0000      1.8317947E-05  0.7582422    
   204.0000      1.6807990E-05  0.7026750    
   205.0000      1.7111988E-05  0.7224439    
   206.0000      1.5928701E-05  0.6790359    
   207.0000      1.5887450E-05  0.6837921    
   208.0000      1.5596563E-05  0.6777651    
   209.0000      1.5013213E-05  0.6587204    
   210.0000      1.4578493E-05  0.6456916    
   211.0000      1.4525712E-05  0.6495259    
   212.0000      1.4014931E-05  0.6326727    
   213.0000      1.3626252E-05  0.6209155    
   214.0000      1.3195015E-05  0.6069267    
   215.0000      1.2697819E-05  0.5894365    
   216.0000      1.2867651E-05  0.6028609    
   217.0000      1.2380839E-05  0.5855126    
   218.0000      1.1859845E-05  0.5660141    
   219.0000      1.1765866E-05  0.5666803    
   220.0000      1.1387711E-05  0.5534694    
   221.0000      1.1218640E-05  0.5502188    
   222.0000      1.1028439E-05  0.5458367    
   223.0000      1.0424968E-05  0.5206159    
   224.0000      1.0592994E-05  0.5337588    
   225.0000      9.9383360E-06  0.5052145    
   226.0000      9.8415312E-06  0.5047303    
   227.0000      9.4896977E-06  0.4909628    
   228.0000      9.4127981E-06  0.4912986    
   229.0000      9.4521656E-06  0.4977751    
   230.0000      8.6554392E-06  0.4597998    
   231.0000      8.5669817E-06  0.4589875    
   232.0000      8.4954690E-06  0.4590646    
   233.0000      8.3140239E-06  0.4531313    
   234.0000      8.2990573E-06  0.4562518    
   235.0000      7.7006762E-06  0.4269719    
   236.0000      7.6580636E-06  0.4281811    
   237.0000      7.6741517E-06  0.4327380    
   238.0000      7.0871256E-06  0.4029910    
   239.0000      7.3054466E-06  0.4188745    
   240.0000      6.7895785E-06  0.3925431    
   241.0000      7.0666947E-06  0.4119890    
   242.0000      6.7344681E-06  0.3959375    
   243.0000      6.4300666E-06  0.3811820    
   244.0000      6.3843190E-06  0.3815860    
   245.0000      5.9740860E-06  0.3599594    
   246.0000      6.2831855E-06  0.3816897    
   247.0000      5.7915436E-06  0.3547289    
   248.0000      5.5934688E-06  0.3453431    
   249.0000      5.5782270E-06  0.3471373    
   250.0000      5.3442404E-06  0.3352321    
   251.0000      5.4080883E-06  0.3419486    
   252.0000      5.1611614E-06  0.3289509    
   253.0000      5.0532763E-06  0.3246264    
   254.0000      4.9507198E-06  0.3205602    
   255.0000      4.8608781E-06  0.3172590    
   256.0000      4.6419709E-06  0.3053353    
   257.0000      4.5125980E-06  0.2991246    
   258.0000      4.5280767E-06  0.3024929    
   259.0000      4.2971469E-06  0.2892987    
   260.0000      4.2149427E-06  0.2859626    
   261.0000      4.1025332E-06  0.2804731    
   262.0000      4.0050995E-06  0.2759059    
   263.0000      3.8937187E-06  0.2702732    
   264.0000      3.7310569E-06  0.2609411    
   265.0000      3.7709642E-06  0.2657433    
   266.0000      3.5726980E-06  0.2536864    
   267.0000      3.4677703E-06  0.2480755    
   268.0000      3.4521292E-06  0.2488082    
   269.0000      3.2726584E-06  0.2376361    
   270.0000      3.1799943E-06  0.2326182    
   271.0000      3.1607533E-06  0.2329250    
   272.0000      3.0628021E-06  0.2273933    
   273.0000      2.9253949E-06  0.2187853    
   274.0000      2.8106560E-06  0.2117278    
   275.0000      2.8562069E-06  0.2167328    
   276.0000      2.6878922E-06  0.2054468    
   277.0000      2.6511309E-06  0.2041140    
   278.0000      2.5443630E-06  0.1973045    
   279.0000      2.4657122E-06  0.1925759    
   280.0000      2.4362150E-06  0.1916414    
   281.0000      2.2995241E-06  0.1821776    
   282.0000      2.2633367E-06  0.1805816    
   283.0000      2.1980259E-06  0.1766097    
   284.0000      2.1560556E-06  0.1744705    
   285.0000      2.0707898E-06  0.1687595    
   286.0000      1.9517454E-06  0.1601663    
   287.0000      1.9603376E-06  0.1619901    
   288.0000      1.8731915E-06  0.1558673    
   289.0000      1.8245863E-06  0.1528809    
   290.0000      1.7844641E-06  0.1505649    
   291.0000      1.6141249E-06  0.1371228    
   292.0000      1.6974850E-06  0.1451925    
   293.0000      1.5723097E-06  0.1354198    
   294.0000      1.5244692E-06  0.1321955    
   295.0000      1.4636520E-06  0.1277792    
   296.0000      1.4478542E-06  0.1272612    
   297.0000      1.3869965E-06  0.1227427    
   298.0000      1.2919145E-06  0.1150957    
   299.0000      1.2734035E-06  0.1141979    
   300.0000      1.2244122E-06  0.1105364    
   301.0000      1.1717615E-06  0.1064877    
   302.0000      1.1703884E-06  0.1070757    
   303.0000      1.0720599E-06  9.8732509E-02
   304.0000      1.0382215E-06  9.6237853E-02
   305.0000      1.0281361E-06  9.5933974E-02
   306.0000      9.5321650E-07  8.9528412E-02
   307.0000      9.3162919E-07  8.8069081E-02
   308.0000      8.6944260E-07  8.2722105E-02
   309.0000      8.8502679E-07  8.4756255E-02
   310.0000      7.9944039E-07  7.7061839E-02
   311.0000      7.7815741E-07  7.5492449E-02
   312.0000      7.3581600E-07  7.1839578E-02
   313.0000      7.1015245E-07  6.9776803E-02
   314.0000      6.9633813E-07  6.8860590E-02
   315.0000      6.4281755E-07  6.3978232E-02
   316.0000      6.0862828E-07  6.0957532E-02
   317.0000      5.8526359E-07  5.8986280E-02
   318.0000      5.5914364E-07  5.6711245E-02
   319.0000      5.2316040E-07  5.3394478E-02
   320.0000      4.9531053E-07  5.0866801E-02
   321.0000      4.7421435E-07  4.9002185E-02
   322.0000      4.5688680E-07  4.7507297E-02
   323.0000      4.2682618E-07  4.4660375E-02
   324.0000      3.9457032E-07  4.1538026E-02
   325.0000      3.8356171E-07  4.0628117E-02
   326.0000      3.6017869E-07  3.8387123E-02
   327.0000      3.4171987E-07  3.6645427E-02
   328.0000      3.1905699E-07  3.4426533E-02
   329.0000      2.9195462E-07  3.1693123E-02
   330.0000      2.8161210E-07  3.0755505E-02
   331.0000      2.5875678E-07  2.8429324E-02
   332.0000      2.4290190E-07  2.6846770E-02
   333.0000      2.3662530E-07  2.6312180E-02
   334.0000      2.1148301E-07  2.3658797E-02
   335.0000      2.0082236E-07  2.2600498E-02
   336.0000      1.8407525E-07  2.0838706E-02
   337.0000      1.6961549E-07  1.9314280E-02
   338.0000      1.6639190E-07  1.9060476E-02
   339.0000      1.4785674E-07  1.7038779E-02
   340.0000      1.4007348E-07  1.6237736E-02
   341.0000      2.5790048E-10  2.9990273E-05
   342.0000      0.0000000E+00  0.0000000E+00
   343.0000      0.0000000E+00  0.0000000E+00
   344.0000      0.0000000E+00  0.0000000E+00
   345.0000      0.0000000E+00  0.0000000E+00
   346.0000      0.0000000E+00  0.0000000E+00
   347.0000      0.0000000E+00  0.0000000E+00
   348.0000      0.0000000E+00  0.0000000E+00
   349.0000      0.0000000E+00  0.0000000E+00
   350.0000      0.0000000E+00  0.0000000E+00
   351.0000      0.0000000E+00  0.0000000E+00
   352.0000      0.0000000E+00  0.0000000E+00
   353.0000      0.0000000E+00  0.0000000E+00
   354.0000      0.0000000E+00  0.0000000E+00
   355.0000      0.0000000E+00  0.0000000E+00
   356.0000      0.0000000E+00  0.0000000E+00
   357.0000      0.0000000E+00  0.0000000E+00
   358.0000      0.0000000E+00  0.0000000E+00
   359.0000      0.0000000E+00  0.0000000E+00
   360.0000      0.0000000E+00  0.0000000E+00
   361.0000      0.0000000E+00  0.0000000E+00
   362.0000      0.0000000E+00  0.0000000E+00
   363.0000      0.0000000E+00  0.0000000E+00
   364.0000      0.0000000E+00  0.0000000E+00
   365.0000      0.0000000E+00  0.0000000E+00
   366.0000      0.0000000E+00  0.0000000E+00
   367.0000      0.0000000E+00  0.0000000E+00
   368.0000      0.0000000E+00  0.0000000E+00
   369.0000      0.0000000E+00  0.0000000E+00
   370.0000      0.0000000E+00  0.0000000E+00
   371.0000      0.0000000E+00  0.0000000E+00
   372.0000      0.0000000E+00  0.0000000E+00
   373.0000      0.0000000E+00  0.0000000E+00
   374.0000      0.0000000E+00  0.0000000E+00
   375.0000      0.0000000E+00  0.0000000E+00
   376.0000      0.0000000E+00  0.0000000E+00
   377.0000      0.0000000E+00  0.0000000E+00
   378.0000      0.0000000E+00  0.0000000E+00
   379.0000      0.0000000E+00  0.0000000E+00
   380.0000      0.0000000E+00  0.0000000E+00
   381.0000      0.0000000E+00  0.0000000E+00
   382.0000      0.0000000E+00  0.0000000E+00
   383.0000      0.0000000E+00  0.0000000E+00
   384.0000      0.0000000E+00  0.0000000E+00
   385.0000      0.0000000E+00  0.0000000E+00
   386.0000      0.0000000E+00  0.0000000E+00
   387.0000      0.0000000E+00  0.0000000E+00
   388.0000      0.0000000E+00  0.0000000E+00
   389.0000      0.0000000E+00  0.0000000E+00
   390.0000      0.0000000E+00  0.0000000E+00
   391.0000      0.0000000E+00  0.0000000E+00
   392.0000      0.0000000E+00  0.0000000E+00
   393.0000      0.0000000E+00  0.0000000E+00
   394.0000      0.0000000E+00  0.0000000E+00
   395.0000      0.0000000E+00  0.0000000E+00
   396.0000      0.0000000E+00  0.0000000E+00
   397.0000      0.0000000E+00  0.0000000E+00
   398.0000      0.0000000E+00  0.0000000E+00
   399.0000      0.0000000E+00  0.0000000E+00
   400.0000      0.0000000E+00  0.0000000E+00
   401.0000      0.0000000E+00  0.0000000E+00
   402.0000      0.0000000E+00  0.0000000E+00
   403.0000      0.0000000E+00  0.0000000E+00
   404.0000      0.0000000E+00  0.0000000E+00
   405.0000      0.0000000E+00  0.0000000E+00
   406.0000      0.0000000E+00  0.0000000E+00
   407.0000      0.0000000E+00  0.0000000E+00
   408.0000      0.0000000E+00  0.0000000E+00
   409.0000      0.0000000E+00  0.0000000E+00
   410.0000      0.0000000E+00  0.0000000E+00
   411.0000      0.0000000E+00  0.0000000E+00
   412.0000      0.0000000E+00  0.0000000E+00
   413.0000      0.0000000E+00  0.0000000E+00
   414.0000      0.0000000E+00  0.0000000E+00
   415.0000      0.0000000E+00  0.0000000E+00
   416.0000      0.0000000E+00  0.0000000E+00
   417.0000      0.0000000E+00  0.0000000E+00
   418.0000      0.0000000E+00  0.0000000E+00
   419.0000      0.0000000E+00  0.0000000E+00
   420.0000      0.0000000E+00  0.0000000E+00
   421.0000      0.0000000E+00  0.0000000E+00
   422.0000      0.0000000E+00  0.0000000E+00
   423.0000      0.0000000E+00  0.0000000E+00
   424.0000      0.0000000E+00  0.0000000E+00
   425.0000      0.0000000E+00  0.0000000E+00
   426.0000      0.0000000E+00  0.0000000E+00
   427.0000      0.0000000E+00  0.0000000E+00
   428.0000      0.0000000E+00  0.0000000E+00
   429.0000      0.0000000E+00  0.0000000E+00
   430.0000      0.0000000E+00  0.0000000E+00
   431.0000      0.0000000E+00  0.0000000E+00
   432.0000      0.0000000E+00  0.0000000E+00
   433.0000      0.0000000E+00  0.0000000E+00
   434.0000      0.0000000E+00  0.0000000E+00
   435.0000      0.0000000E+00  0.0000000E+00
   436.0000      0.0000000E+00  0.0000000E+00
   437.0000      0.0000000E+00  0.0000000E+00
   438.0000      0.0000000E+00  0.0000000E+00
   439.0000      0.0000000E+00  0.0000000E+00
   440.0000      0.0000000E+00  0.0000000E+00
   441.0000      0.0000000E+00  0.0000000E+00
   442.0000      0.0000000E+00  0.0000000E+00
   443.0000      0.0000000E+00  0.0000000E+00
   444.0000      0.0000000E+00  0.0000000E+00
   445.0000      0.0000000E+00  0.0000000E+00
   446.0000      0.0000000E+00  0.0000000E+00
   447.0000      0.0000000E+00  0.0000000E+00
   448.0000      0.0000000E+00  0.0000000E+00
   449.0000      0.0000000E+00  0.0000000E+00
   450.0000      0.0000000E+00  0.0000000E+00
   451.0000      0.0000000E+00  0.0000000E+00
   452.0000      0.0000000E+00  0.0000000E+00
   453.0000      0.0000000E+00  0.0000000E+00
   454.0000      0.0000000E+00  0.0000000E+00
   455.0000      0.0000000E+00  0.0000000E+00
   456.0000      0.0000000E+00  0.0000000E+00
   457.0000      0.0000000E+00  0.0000000E+00
   458.0000      0.0000000E+00  0.0000000E+00
   459.0000      0.0000000E+00  0.0000000E+00
   460.0000      0.0000000E+00  0.0000000E+00
   461.0000      0.0000000E+00  0.0000000E+00
   462.0000      0.0000000E+00  0.0000000E+00
   463.0000      0.0000000E+00  0.0000000E+00
   464.0000      0.0000000E+00  0.0000000E+00
   465.0000      0.0000000E+00  0.0000000E+00
   466.0000      0.0000000E+00  0.0000000E+00
   467.0000      0.0000000E+00  0.0000000E+00
   468.0000      0.0000000E+00  0.0000000E+00
   469.0000      0.0000000E+00  0.0000000E+00
   470.0000      0.0000000E+00  0.0000000E+00
   471.0000      0.0000000E+00  0.0000000E+00
   472.0000      0.0000000E+00  0.0000000E+00
   473.0000      0.0000000E+00  0.0000000E+00
   474.0000      0.0000000E+00  0.0000000E+00
   475.0000      0.0000000E+00  0.0000000E+00
   476.0000      0.0000000E+00  0.0000000E+00
   477.0000      0.0000000E+00  0.0000000E+00
   478.0000      0.0000000E+00  0.0000000E+00
   479.0000      0.0000000E+00  0.0000000E+00
   480.0000      0.0000000E+00  0.0000000E+00
   481.0000      0.0000000E+00  0.0000000E+00
   482.0000      0.0000000E+00  0.0000000E+00
   483.0000      0.0000000E+00  0.0000000E+00
   484.0000      0.0000000E+00  0.0000000E+00
   485.0000      0.0000000E+00  0.0000000E+00
   486.0000      0.0000000E+00  0.0000000E+00
   487.0000      0.0000000E+00  0.0000000E+00
   488.0000      0.0000000E+00  0.0000000E+00
   489.0000      0.0000000E+00  0.0000000E+00
   490.0000      0.0000000E+00  0.0000000E+00
   491.0000      0.0000000E+00  0.0000000E+00
   492.0000      0.0000000E+00  0.0000000E+00
   493.0000      0.0000000E+00  0.0000000E+00
   494.0000      0.0000000E+00  0.0000000E+00
   495.0000      0.0000000E+00  0.0000000E+00
   496.0000      0.0000000E+00  0.0000000E+00
   497.0000      0.0000000E+00  0.0000000E+00
   498.0000      0.0000000E+00  0.0000000E+00
   499.0000      0.0000000E+00  0.0000000E+00
   500.0000      0.0000000E+00  0.0000000E+00
   501.0000      0.0000000E+00  0.0000000E+00
   502.0000      0.0000000E+00  0.0000000E+00
   503.0000      0.0000000E+00  0.0000000E+00
   504.0000      0.0000000E+00  0.0000000E+00
   505.0000      0.0000000E+00  0.0000000E+00
   506.0000      0.0000000E+00  0.0000000E+00
   507.0000      0.0000000E+00  0.0000000E+00
   508.0000      0.0000000E+00  0.0000000E+00
   509.0000      0.0000000E+00  0.0000000E+00
   510.0000      0.0000000E+00  0.0000000E+00
   511.0000      0.0000000E+00  0.0000000E+00


==> Figure/sp_e2.5.dat <==
  0.0000000E+00  0.0000000E+00  0.0000000E+00
   1.000000      1.5300111E-03  3.0600191E-03
   2.000000      9.7894073E-03  5.6910332E-02
   3.000000      1.8699311E-02  0.2082269    
   4.000000      3.6544889E-02  0.6634314    
   5.000000      9.3788482E-02   2.664722    
   6.000000      0.1023764       4.139155    
   7.000000      0.1244414       6.689752    
   8.000000      0.1234830       8.636768    
   9.000000      8.0608316E-02   7.072803    
   10.00000      7.4727044E-02   8.006260    
   11.00000      5.3596739E-02   6.868296    
   12.00000      4.7428884E-02   7.174542    
   13.00000      4.1187093E-02   7.359778    
   14.00000      2.9224299E-02   6.057435    
   15.00000      2.4924543E-02   5.896748    
   16.00000      2.0078544E-02   5.363447    
   17.00000      1.9826751E-02   5.969900    
   18.00000      1.6456613E-02   5.570876    
   19.00000      1.3137482E-02   4.949476    
   20.00000      1.1381187E-02   4.722128    
   21.00000      1.1125277E-02   5.098380    
   22.00000      9.0027368E-03   4.521324    
   23.00000      7.9301968E-03   4.332220    
   24.00000      7.3436885E-03   4.356791    
   25.00000      7.0099151E-03   4.514451    
   26.00000      6.3709822E-03   4.452306    
   27.00000      5.0834138E-03   3.824300    
   28.00000      4.5376704E-03   3.657428    
   29.00000      4.6677953E-03   4.028959    
   30.00000      3.9792405E-03   3.675134    
   31.00000      3.8849113E-03   3.833705    
   32.00000      3.2654665E-03   3.432101    
   33.00000      3.0455566E-03   3.401535    
   34.00000      2.9894225E-03   3.544839    
   35.00000      2.4649764E-03   3.092778    
   36.00000      2.4459173E-03   3.241397    
   37.00000      2.1512450E-03   3.007585    
   38.00000      2.1855838E-03   3.225293    
   39.00000      1.9005021E-03   2.955608    
   40.00000      1.6445665E-03   2.684614    
   41.00000      1.7344343E-03   2.972410    
   42.00000      1.5069946E-03   2.710848    
   43.00000      1.5155768E-03   2.858905    
   44.00000      1.3117375E-03   2.592216    
   45.00000      1.1925336E-03   2.461106    
   46.00000      1.1988055E-03   2.582153    
   47.00000      1.0900828E-03   2.449708    
   48.00000      1.0570083E-03   2.477804    
   49.00000      9.4506476E-04   2.307461    
   50.00000      9.5989276E-04   2.442365    
   51.00000      8.5834286E-04   2.272825    
   52.00000      7.6485769E-04   2.103455    
   53.00000      7.8410946E-04   2.237751    
   54.00000      6.9671823E-04   2.062396    
   55.00000      7.3329604E-04   2.253161    
   56.00000      6.2792725E-04   2.000818    
   57.00000      6.1177305E-04   2.018140    
   58.00000      5.7454564E-04   1.961264    
   59.00000      5.3680834E-04   1.895069    
   60.00000      5.3978106E-04   1.971058    
   61.00000      5.0211349E-04   1.895477    
   62.00000      4.6830878E-04   1.826345    
   63.00000      4.4805504E-04   1.803630    
   64.00000      4.1115354E-04   1.706454    
   65.00000      4.2596762E-04   1.823681    
   66.00000      3.7226424E-04   1.642870    
   67.00000      3.7208572E-04   1.691407    
   68.00000      3.7750878E-04   1.768332    
   69.00000      3.2428332E-04   1.563880    
   70.00000      3.2709018E-04   1.622247    
   71.00000      2.9637030E-04   1.511350    
   72.00000      3.1593742E-04   1.657149    
   73.00000      2.8887703E-04   1.558041    
   74.00000      2.7208027E-04   1.507870    
   75.00000      2.6257447E-04   1.494345    
   76.00000      2.5016261E-04   1.461925    
   77.00000      2.4695415E-04   1.481524    
   78.00000      2.2160604E-04   1.363636    
   79.00000      2.2281734E-04   1.405642    
   80.00000      2.1763600E-04   1.408253    
   81.00000      1.9994129E-04   1.326057    
   82.00000      2.0379073E-04   1.385187    
   83.00000      1.8256211E-04   1.271058    
   84.00000      1.8549476E-04   1.322497    
   85.00000      1.7723488E-04   1.293979    
   86.00000      1.7046121E-04   1.274276    
   87.00000      1.6600442E-04   1.269794    
   88.00000      1.4913475E-04   1.166301    
   89.00000      1.6283718E-04   1.302724    
   90.00000      1.4254168E-04   1.166346    
   91.00000      1.4188416E-04   1.186466    
   92.00000      1.3659245E-04   1.167289    
   93.00000      1.3188095E-04   1.151543    
   94.00000      1.3171881E-04   1.175087    
   95.00000      1.1983443E-04   1.091674    
   96.00000      1.1860883E-04   1.102905    
   97.00000      1.2046535E-04   1.143715    
   98.00000      1.0957394E-04   1.061961    
   99.00000      1.1175202E-04   1.105241    
   100.0000      9.9915917E-05   1.008164    
   101.0000      1.0466016E-04   1.077226    
   102.0000      9.7647389E-05   1.025241    
   103.0000      9.1106682E-05  0.9750801    
   104.0000      9.4048497E-05   1.025912    
   105.0000      8.7277665E-05  0.9703957    
   106.0000      8.9461733E-05   1.013754    
   107.0000      8.3345156E-05  0.9625130    
   108.0000      8.0306978E-05  0.9445616    
   109.0000      7.8700068E-05  0.9424497    
   110.0000      7.5687749E-05  0.9230641    
   111.0000      7.6536373E-05  0.9504737    
   112.0000      7.1876857E-05  0.9088278    
   113.0000      7.0229631E-05  0.9038775    
   114.0000      6.9568770E-05  0.9113686    
   115.0000      6.5956774E-05  0.8795457    
   116.0000      6.1888706E-05  0.8392823    
   117.0000      6.2856154E-05  0.8670295    
   118.0000      6.0983544E-05  0.8556938    
   119.0000      5.9671856E-05  0.8515415    
   120.0000      5.7076275E-05  0.8282206    
   121.0000      5.3880787E-05  0.7945728    
   122.0000      5.4670207E-05  0.8194134    
   123.0000      5.5782690E-05  0.8502335    
   124.0000      4.8704605E-05  0.7545188    
   125.0000      5.0799750E-05  0.7996247    
   126.0000      4.5701370E-05  0.7307270    
   127.0000      4.7538597E-05  0.7720451    
   128.0000      4.6364778E-05  0.7650512    
   129.0000      4.2626860E-05  0.7143108    
   130.0000      4.4244644E-05  0.7529114    
   131.0000      4.0619660E-05  0.7018461    
   132.0000      4.2540676E-05  0.7463595    
   133.0000      4.0021943E-05  0.7130197    
   134.0000      3.6129361E-05  0.6531517    
   135.0000      3.8389313E-05  0.7042922    
   136.0000      3.6133995E-05  0.6728435    
   137.0000      3.5683392E-05  0.6742868    
   138.0000      3.4133413E-05  0.6543823    
   139.0000      3.2488879E-05  0.6317976    
   140.0000      3.3482142E-05  0.6604657    
   141.0000      3.0941290E-05  0.6191298    
   142.0000      3.0873744E-05  0.6264849    
   143.0000      2.9812596E-05  0.6134263    
   144.0000      2.9361905E-05  0.6126564    
   145.0000      2.8790431E-05  0.6091766    
   146.0000      2.7022323E-05  0.5796964    
   147.0000      2.6232152E-05  0.5703530    
   148.0000      2.6417962E-05  0.5822055    
   149.0000      2.5291887E-05  0.5650359    
   150.0000      2.4300138E-05  0.5501963    
   151.0000      2.2804996E-05  0.5231528    
   152.0000      2.3681137E-05  0.5503755    
   153.0000      2.1986980E-05  0.5177230    
   154.0000      2.2422653E-05  0.5349680    
   155.0000      2.0610736E-05  0.4981307    
   156.0000      2.0418531E-05  0.4998052    
   157.0000      2.0378147E-05  0.5052607    
   158.0000      1.8694984E-05  0.4694271    
   159.0000      1.8741539E-05  0.4764442    
   160.0000      1.8181459E-05  0.4680034    
   161.0000      1.8340234E-05  0.4781293    
   162.0000      1.7096158E-05  0.4513165    
   163.0000      1.6028531E-05  0.4283102    
   164.0000      1.6120104E-05  0.4359835    
   165.0000      1.5397398E-05  0.4215076    
   166.0000      1.5568516E-05  0.4314420    
   167.0000      1.4249394E-05  0.3996430    
   168.0000      1.3564087E-05  0.3848674    
   169.0000      1.4038929E-05  0.4030734    
   170.0000      1.3275141E-05  0.3857180    
   171.0000      1.2695677E-05  0.3732506    
   172.0000      1.2112803E-05  0.3602346    
   173.0000      1.2218048E-05  0.3676257    
   174.0000      1.1611048E-05  0.3534338    
   175.0000      1.0977048E-05  0.3379660    
   176.0000      1.0789570E-05  0.3359651    
   177.0000      1.0081281E-05  0.3174282    
   178.0000      1.0343163E-05  0.3293724    
   179.0000      9.7115144E-06  0.3127732    
   180.0000      9.1064294E-06  0.2965413    
   181.0000      8.9769428E-06  0.2955416    
   182.0000      8.8063753E-06  0.2931612    
   183.0000      8.5317361E-06  0.2872155    
   184.0000      7.7848736E-06  0.2649005    
   185.0000      7.7481318E-06  0.2664771    
   186.0000      7.5825365E-06  0.2636304    
   187.0000      7.0830943E-06  0.2489371    
   188.0000      6.8573868E-06  0.2435867    
   189.0000      6.4628634E-06  0.2319809    
   190.0000      6.3235775E-06  0.2293622    
   191.0000      6.1616238E-06  0.2258524    
   192.0000      5.6801277E-06  0.2103853    
   193.0000      5.7588204E-06  0.2155240    
   194.0000      5.2513128E-06  0.1985696    
   195.0000      5.2051678E-06  0.1988513    
   196.0000      4.9875193E-06  0.1925176    
   197.0000      4.6227697E-06  0.1802575    
   198.0000      4.5767006E-06  0.1802643    
   199.0000      4.2200486E-06  0.1678959    
   200.0000      4.2283450E-06  0.1699255    
   201.0000      3.8266567E-06  0.1553243    
   202.0000      3.6537369E-06  0.1497507    
   203.0000      3.7027605E-06  0.1532698    
   204.0000      3.3420197E-06  0.1397118    
   205.0000      3.3123802E-06  0.1398421    
   206.0000      2.9994208E-06  0.1278609    
   207.0000      2.9466642E-06  0.1268200    
   208.0000      2.8326883E-06  0.1230939    
   209.0000      2.6336770E-06  0.1155485    
   210.0000      2.4973072E-06  0.1106067    
   211.0000      2.4335727E-06  0.1088172    
   212.0000      2.2757172E-06  0.1027269    
   213.0000      2.1644662E-06  9.8626763E-02
   214.0000      2.0393798E-06  9.3803495E-02
   215.0000      1.8932016E-06  8.7879770E-02
   216.0000      1.8554884E-06  8.6931318E-02
   217.0000      1.7357931E-06  8.2084723E-02
   218.0000      1.6205214E-06  7.7337749E-02
   219.0000      1.5517666E-06  7.4736074E-02
   220.0000      1.4628656E-06  7.1097098E-02
   221.0000      1.3846305E-06  6.7907631E-02
   222.0000      1.3188404E-06  6.5273196E-02
   223.0000      1.1966125E-06  5.9755158E-02
   224.0000      1.1815696E-06  5.9535179E-02
   225.0000      1.0727933E-06  5.4533463E-02
   226.0000      1.0301216E-06  5.2830048E-02
   227.0000      9.5651546E-07  4.9485918E-02
   228.0000      9.2886177E-07  4.8479896E-02
   229.0000      8.8711278E-07  4.6717484E-02
   230.0000      7.8248189E-07  4.1566633E-02
   231.0000      7.4947138E-07  4.0152542E-02
   232.0000      7.1155017E-07  3.8448222E-02
   233.0000      6.7280712E-07  3.6668088E-02
   234.0000      6.4462148E-07  3.5437759E-02
   235.0000      5.7468810E-07  3.1863511E-02
   236.0000      5.5358839E-07  3.0951904E-02
   237.0000      5.3331740E-07  3.0072814E-02
   238.0000      4.7490045E-07  2.7002987E-02
   239.0000      4.7344102E-07  2.7145533E-02
   240.0000      4.2135233E-07  2.4360167E-02
   241.0000      4.2064616E-07  2.4522673E-02
   242.0000      3.8737704E-07  2.2774432E-02
   243.0000      3.5703346E-07  2.1164797E-02
   244.0000      3.4187099E-07  2.0432642E-02
   245.0000      3.0731528E-07  1.8516270E-02
   246.0000      3.1173522E-07  1.8936690E-02
   247.0000      2.7817669E-07  1.7037813E-02
   248.0000      2.6008897E-07  1.6057450E-02
   249.0000      2.4829924E-07  1.5451779E-02
   250.0000      2.3114251E-07  1.4498805E-02
   251.0000      2.2429683E-07  1.4181579E-02
   252.0000      2.0824078E-07  1.3271852E-02
   253.0000      1.9735651E-07  1.2678050E-02
   254.0000      1.8844449E-07  1.2201522E-02
   255.0000      1.7847239E-07  1.1648253E-02
   256.0000      1.6456414E-07  1.0824437E-02
   257.0000      1.5466821E-07  1.0252265E-02
   258.0000      1.5215494E-07  1.0164386E-02
   259.0000      1.4028704E-07  9.4443997E-03
   260.0000      1.3369028E-07  9.0698367E-03
   261.0000      1.2649706E-07  8.6479243E-03
   262.0000      1.2006025E-07  8.2706474E-03
   263.0000      1.1472659E-07  7.9634050E-03
   264.0000      1.0769536E-07  7.5318152E-03
   265.0000      1.0533454E-07  7.4228658E-03
   266.0000      9.8503804E-08  6.9943136E-03
   267.0000      9.3073197E-08  6.6580898E-03
   268.0000      9.1319656E-08  6.5817200E-03
   269.0000      8.4172342E-08  6.1119571E-03
   270.0000      8.0862435E-08  5.9150229E-03
   271.0000      7.8819411E-08  5.8083073E-03
   272.0000      7.5229025E-08  5.5852039E-03
   273.0000      7.1160819E-08  5.3218943E-03
   274.0000      6.6737243E-08  5.0273114E-03
   275.0000      6.6659297E-08  5.0581270E-03
   276.0000      6.2301318E-08  4.7619371E-03
   277.0000      6.0387990E-08  4.6492466E-03
   278.0000      5.7078466E-08  4.4261231E-03
   279.0000      5.4919550E-08  4.2892862E-03
   280.0000      5.3883152E-08  4.2385901E-03
   281.0000      4.9961940E-08  3.9581405E-03
   282.0000      4.9095117E-08  3.9171157E-03
   283.0000      4.6697568E-08  3.7521012E-03
   284.0000      4.5741505E-08  3.7014212E-03
   285.0000      4.3374154E-08  3.5347762E-03
   286.0000      4.0981615E-08  3.3630598E-03
   287.0000      4.0512578E-08  3.3477168E-03
   288.0000      3.8558518E-08  3.2084375E-03
   289.0000      3.7488309E-08  3.1411198E-03
   290.0000      3.6580580E-08  3.0864647E-03
   291.0000      3.2803328E-08  2.7867150E-03
   292.0000      3.4454271E-08  2.9470087E-03
   293.0000      3.1727609E-08  2.7326143E-03
   294.0000      3.0746317E-08  2.6661884E-03
   295.0000      2.9407541E-08  2.5672934E-03
   296.0000      2.9003902E-08  2.5493181E-03
   297.0000      2.7893181E-08  2.4684195E-03
   298.0000      2.5990213E-08  2.3154584E-03
   299.0000      2.5600118E-08  2.2957961E-03
   300.0000      2.4830900E-08  2.2416646E-03
   301.0000      2.3758165E-08  2.1590900E-03
   302.0000      2.3797424E-08  2.1771609E-03
   303.0000      2.1806283E-08  2.0082637E-03
   304.0000      2.1367955E-08  1.9807117E-03
   305.0000      2.1123512E-08  1.9710315E-03
   306.0000      1.9794042E-08  1.8591216E-03
   307.0000      1.9451310E-08  1.8387677E-03
   308.0000      1.8308603E-08  1.7419638E-03
   309.0000      1.8670619E-08  1.7880360E-03
   310.0000      1.7068666E-08  1.6453345E-03
   311.0000      1.6824728E-08  1.6322379E-03
   312.0000      1.6082334E-08  1.5701732E-03
   313.0000      1.5649594E-08  1.5376896E-03
   314.0000      1.5577816E-08  1.5404865E-03
   315.0000      1.4571865E-08  1.4503202E-03
   316.0000      1.3986627E-08  1.4008431E-03
   317.0000      1.3588774E-08  1.3695654E-03
   318.0000      1.3282222E-08  1.3471709E-03
   319.0000      1.2680768E-08  1.2942279E-03
   320.0000      1.2190795E-08  1.2519498E-03
   321.0000      1.1863176E-08  1.2258831E-03
   322.0000      1.1711172E-08  1.2177482E-03
   323.0000      1.1134821E-08  1.1650963E-03
   324.0000      1.0569294E-08  1.1126883E-03
   325.0000      1.0453174E-08  1.1072456E-03
   326.0000      1.0083633E-08  1.0747048E-03
   327.0000      9.8323865E-09  1.0544250E-03
   328.0000      9.4093666E-09  1.0152945E-03
   329.0000      8.8609298E-09  9.6191029E-04
   330.0000      8.7879215E-09  9.5976325E-04
   331.0000      8.3738172E-09  9.2003250E-04
   332.0000      8.0793932E-09  8.9299103E-04
   333.0000      8.1582243E-09  9.0718945E-04
   334.0000      7.5460251E-09  8.4419805E-04
   335.0000      7.4392315E-09  8.3722844E-04
   336.0000      7.0708497E-09  8.0049323E-04
   337.0000      6.7742145E-09  7.7139976E-04
   338.0000      6.8860415E-09  7.8882446E-04
   339.0000      6.4304642E-09  7.4105203E-04
   340.0000      6.3593464E-09  7.3721388E-04
   341.0000      3.9996992E-11  4.6541968E-06
   342.0000      0.0000000E+00  0.0000000E+00
   343.0000      0.0000000E+00  0.0000000E+00
   344.0000      0.0000000E+00  0.0000000E+00
   345.0000      0.0000000E+00  0.0000000E+00
   346.0000      0.0000000E+00  0.0000000E+00
   347.0000      0.0000000E+00  0.0000000E+00
   348.0000      0.0000000E+00  0.0000000E+00
   349.0000      0.0000000E+00  0.0000000E+00
   350.0000      0.0000000E+00  0.0000000E+00
   351.0000      0.0000000E+00  0.0000000E+00
   352.0000      0.0000000E+00  0.0000000E+00
   353.0000      0.0000000E+00  0.0000000E+00
   354.0000      0.0000000E+00  0.0000000E+00
   355.0000      0.0000000E+00  0.0000000E+00
   356.0000      0.0000000E+00  0.0000000E+00
   357.0000      0.0000000E+00  0.0000000E+00
   358.0000      0.0000000E+00  0.0000000E+00
   359.0000      0.0000000E+00  0.0000000E+00
   360.0000      0.0000000E+00  0.0000000E+00
   361.0000      0.0000000E+00  0.0000000E+00
   362.0000      0.0000000E+00  0.0000000E+00
   363.0000      0.0000000E+00  0.0000000E+00
   364.0000      0.0000000E+00  0.0000000E+00
   365.0000      0.0000000E+00  0.0000000E+00
   366.0000      0.0000000E+00  0.0000000E+00
   367.0000      0.0000000E+00  0.0000000E+00
   368.0000      0.0000000E+00  0.0000000E+00
   369.0000      0.0000000E+00  0.0000000E+00
   370.0000      0.0000000E+00  0.0000000E+00
   371.0000      0.0000000E+00  0.0000000E+00
   372.0000      0.0000000E+00  0.0000000E+00
   373.0000      0.0000000E+00  0.0000000E+00
   374.0000      0.0000000E+00  0.0000000E+00
   375.0000      0.0000000E+00  0.0000000E+00
   376.0000      0.0000000E+00  0.0000000E+00
   377.0000      0.0000000E+00  0.0000000E+00
   378.0000      0.0000000E+00  0.0000000E+00
   379.0000      0.0000000E+00  0.0000000E+00
   380.0000      0.0000000E+00  0.0000000E+00
   381.0000      0.0000000E+00  0.0000000E+00
   382.0000      0.0000000E+00  0.0000000E+00
   383.0000      0.0000000E+00  0.0000000E+00
   384.0000      0.0000000E+00  0.0000000E+00
   385.0000      0.0000000E+00  0.0000000E+00
   386.0000      0.0000000E+00  0.0000000E+00
   387.0000      0.0000000E+00  0.0000000E+00
   388.0000      0.0000000E+00  0.0000000E+00
   389.0000      0.0000000E+00  0.0000000E+00
   390.0000      0.0000000E+00  0.0000000E+00
   391.0000      0.0000000E+00  0.0000000E+00
   392.0000      0.0000000E+00  0.0000000E+00
   393.0000      0.0000000E+00  0.0000000E+00
   394.0000      0.0000000E+00  0.0000000E+00
   395.0000      0.0000000E+00  0.0000000E+00
   396.0000      0.0000000E+00  0.0000000E+00
   397.0000      0.0000000E+00  0.0000000E+00
   398.0000      0.0000000E+00  0.0000000E+00
   399.0000      0.0000000E+00  0.0000000E+00
   400.0000      0.0000000E+00  0.0000000E+00
   401.0000      0.0000000E+00  0.0000000E+00
   402.0000      0.0000000E+00  0.0000000E+00
   403.0000      0.0000000E+00  0.0000000E+00
   404.0000      0.0000000E+00  0.0000000E+00
   405.0000      0.0000000E+00  0.0000000E+00
   406.0000      0.0000000E+00  0.0000000E+00
   407.0000      0.0000000E+00  0.0000000E+00
   408.0000      0.0000000E+00  0.0000000E+00
   409.0000      0.0000000E+00  0.0000000E+00
   410.0000      0.0000000E+00  0.0000000E+00
   411.0000      0.0000000E+00  0.0000000E+00
   412.0000      0.0000000E+00  0.0000000E+00
   413.0000      0.0000000E+00  0.0000000E+00
   414.0000      0.0000000E+00  0.0000000E+00
   415.0000      0.0000000E+00  0.0000000E+00
   416.0000      0.0000000E+00  0.0000000E+00
   417.0000      0.0000000E+00  0.0000000E+00
   418.0000      0.0000000E+00  0.0000000E+00
   419.0000      0.0000000E+00  0.0000000E+00
   420.0000      0.0000000E+00  0.0000000E+00
   421.0000      0.0000000E+00  0.0000000E+00
   422.0000      0.0000000E+00  0.0000000E+00
   423.0000      0.0000000E+00  0.0000000E+00
   424.0000      0.0000000E+00  0.0000000E+00
   425.0000      0.0000000E+00  0.0000000E+00
   426.0000      0.0000000E+00  0.0000000E+00
   427.0000      0.0000000E+00  0.0000000E+00
   428.0000      0.0000000E+00  0.0000000E+00
   429.0000      0.0000000E+00  0.0000000E+00
   430.0000      0.0000000E+00  0.0000000E+00
   431.0000      0.0000000E+00  0.0000000E+00
   432.0000      0.0000000E+00  0.0000000E+00
   433.0000      0.0000000E+00  0.0000000E+00
   434.0000      0.0000000E+00  0.0000000E+00
   435.0000      0.0000000E+00  0.0000000E+00
   436.0000      0.0000000E+00  0.0000000E+00
   437.0000      0.0000000E+00  0.0000000E+00
   438.0000      0.0000000E+00  0.0000000E+00
   439.0000      0.0000000E+00  0.0000000E+00
   440.0000      0.0000000E+00  0.0000000E+00
   441.0000      0.0000000E+00  0.0000000E+00
   442.0000      0.0000000E+00  0.0000000E+00
   443.0000      0.0000000E+00  0.0000000E+00
   444.0000      0.0000000E+00  0.0000000E+00
   445.0000      0.0000000E+00  0.0000000E+00
   446.0000      0.0000000E+00  0.0000000E+00
   447.0000      0.0000000E+00  0.0000000E+00
   448.0000      0.0000000E+00  0.0000000E+00
   449.0000      0.0000000E+00  0.0000000E+00
   450.0000      0.0000000E+00  0.0000000E+00
   451.0000      0.0000000E+00  0.0000000E+00
   452.0000      0.0000000E+00  0.0000000E+00
   453.0000      0.0000000E+00  0.0000000E+00
   454.0000      0.0000000E+00  0.0000000E+00
   455.0000      0.0000000E+00  0.0000000E+00
   456.0000      0.0000000E+00  0.0000000E+00
   457.0000      0.0000000E+00  0.0000000E+00
   458.0000      0.0000000E+00  0.0000000E+00
   459.0000      0.0000000E+00  0.0000000E+00
   460.0000      0.0000000E+00  0.0000000E+00
   461.0000      0.0000000E+00  0.0000000E+00
   462.0000      0.0000000E+00  0.0000000E+00
   463.0000      0.0000000E+00  0.0000000E+00
   464.0000      0.0000000E+00  0.0000000E+00
   465.0000      0.0000000E+00  0.0000000E+00
   466.0000      0.0000000E+00  0.0000000E+00
   467.0000      0.0000000E+00  0.0000000E+00
   468.0000      0.0000000E+00  0.0000000E+00
   469.0000      0.0000000E+00  0.0000000E+00
   470.0000      0.0000000E+00  0.0000000E+00
   471.0000      0.0000000E+00  0.0000000E+00
   472.0000      0.0000000E+00  0.0000000E+00
   473.0000      0.0000000E+00  0.0000000E+00
   474.0000      0.0000000E+00  0.0000000E+00
   475.0000      0.0000000E+00  0.0000000E+00
   476.0000      0.0000000E+00  0.0000000E+00
   477.0000      0.0000000E+00  0.0000000E+00
   478.0000      0.0000000E+00  0.0000000E+00
   479.0000      0.0000000E+00  0.0000000E+00
   480.0000      0.0000000E+00  0.0000000E+00
   481.0000      0.0000000E+00  0.0000000E+00
   482.0000      0.0000000E+00  0.0000000E+00
   483.0000      0.0000000E+00  0.0000000E+00
   484.0000      0.0000000E+00  0.0000000E+00
   485.0000      0.0000000E+00  0.0000000E+00
   486.0000      0.0000000E+00  0.0000000E+00
   487.0000      0.0000000E+00  0.0000000E+00
   488.0000      0.0000000E+00  0.0000000E+00
   489.0000      0.0000000E+00  0.0000000E+00
   490.0000      0.0000000E+00  0.0000000E+00
   491.0000      0.0000000E+00  0.0000000E+00
   492.0000      0.0000000E+00  0.0000000E+00
   493.0000      0.0000000E+00  0.0000000E+00
   494.0000      0.0000000E+00  0.0000000E+00
   495.0000      0.0000000E+00  0.0000000E+00
   496.0000      0.0000000E+00  0.0000000E+00
   497.0000      0.0000000E+00  0.0000000E+00
   498.0000      0.0000000E+00  0.0000000E+00
   499.0000      0.0000000E+00  0.0000000E+00
   500.0000      0.0000000E+00  0.0000000E+00
   501.0000      0.0000000E+00  0.0000000E+00
   502.0000      0.0000000E+00  0.0000000E+00
   503.0000      0.0000000E+00  0.0000000E+00
   504.0000      0.0000000E+00  0.0000000E+00
   505.0000      0.0000000E+00  0.0000000E+00
   506.0000      0.0000000E+00  0.0000000E+00
   507.0000      0.0000000E+00  0.0000000E+00
   508.0000      0.0000000E+00  0.0000000E+00
   509.0000      0.0000000E+00  0.0000000E+00
   510.0000      0.0000000E+00  0.0000000E+00
   511.0000      0.0000000E+00  0.0000000E+00


==> Figure/sp_e4.dat <==
  0.0000000E+00  0.0000000E+00  0.0000000E+00
   1.000000      6.8895889E-07  1.2622023E-06
   2.000000      3.0213831E-05  1.7621397E-04
   3.000000      1.0725573E-04  1.2253255E-03
   4.000000      3.3608277E-04  6.1750915E-03
   5.000000      8.2608266E-04  2.3846708E-02
   6.000000      2.5637213E-03  0.1028828    
   7.000000      1.4892528E-03  7.9920731E-02
   8.000000      8.4652193E-04  5.9053335E-02
   9.000000      3.7486313E-04  3.2786731E-02
   10.00000      2.6779211E-04  2.8818153E-02
   11.00000      1.6382431E-04  2.1048928E-02
   12.00000      1.3207278E-04  1.9925313E-02
   13.00000      9.8780300E-05  1.7675502E-02
   14.00000      6.0337592E-05  1.2466245E-02
   15.00000      5.3183292E-05  1.2563260E-02
   16.00000      3.9917293E-05  1.0677299E-02
   17.00000      3.2530228E-05  9.7964704E-03
   18.00000      2.6608353E-05  8.9888237E-03
   19.00000      2.1404612E-05  8.0692973E-03
   20.00000      1.6594342E-05  6.8859118E-03
   21.00000      1.5262493E-05  6.9936053E-03
   22.00000      1.2153587E-05  6.1031878E-03
   23.00000      9.3546578E-06  5.1097777E-03
   24.00000      9.2057353E-06  5.4581286E-03
   25.00000      8.2174638E-06  5.2919313E-03
   26.00000      7.3277165E-06  5.1224059E-03
   27.00000      5.3688882E-06  4.0411609E-03
   28.00000      5.0384319E-06  4.0621087E-03
   29.00000      4.8410725E-06  4.1804016E-03
   30.00000      4.0023510E-06  3.6928670E-03
   31.00000      4.0251166E-06  3.9717038E-03
   32.00000      3.1656903E-06  3.3288591E-03
   33.00000      3.0773199E-06  3.4370872E-03
   34.00000      2.9261648E-06  3.4674818E-03
   35.00000      2.3347322E-06  2.9287250E-03
   36.00000      2.2491442E-06  2.9812958E-03
   37.00000      1.9712104E-06  2.7560557E-03
   38.00000      2.0664222E-06  3.0496451E-03
   39.00000      1.6732432E-06  2.6031418E-03
   40.00000      1.4313607E-06  2.3361540E-03
   41.00000      1.5265746E-06  2.6153382E-03
   42.00000      1.2958707E-06  2.3316741E-03
   43.00000      1.2716921E-06  2.3996804E-03
   44.00000      1.0966254E-06  2.1658603E-03
   45.00000      9.9320619E-07  2.0496522E-03
   46.00000      9.9089232E-07  2.1346682E-03
   47.00000      8.6999916E-07  1.9548824E-03
   48.00000      8.5644473E-07  2.0070104E-03
   49.00000      7.4827085E-07  1.8264487E-03
   50.00000      7.6437618E-07  1.9445596E-03
   51.00000      6.6955454E-07  1.7725857E-03
   52.00000      6.1835385E-07  1.7002213E-03
   53.00000      6.1274324E-07  1.7488491E-03
   54.00000      5.3939527E-07  1.5967479E-03
   55.00000      5.5497696E-07  1.7051868E-03
   56.00000      4.8526886E-07  1.5457670E-03
   57.00000      4.6673861E-07  1.5397429E-03
   58.00000      4.2469333E-07  1.4494015E-03
   59.00000      4.1211814E-07  1.4546970E-03
   60.00000      4.0945474E-07  1.4952434E-03
   61.00000      3.7037304E-07  1.3979892E-03
   62.00000      3.4706684E-07  1.3537214E-03
   63.00000      3.3521266E-07  1.3491579E-03
   64.00000      3.0101887E-07  1.2493242E-03
   65.00000      3.1561783E-07  1.3512823E-03
   66.00000      2.6406713E-07  1.1654348E-03
   67.00000      2.6860988E-07  1.2209694E-03
   68.00000      2.6826871E-07  1.2566608E-03
   69.00000      2.2917636E-07  1.1052885E-03
   70.00000      2.3553551E-07  1.1681438E-03
   71.00000      2.1097215E-07  1.0756132E-03
   72.00000      2.1765450E-07  1.1414143E-03
   73.00000      2.0071205E-07  1.0825432E-03
   74.00000      1.8673282E-07  1.0350151E-03
   75.00000      1.8519549E-07  1.0540301E-03
   76.00000      1.7302223E-07  1.0111547E-03
   77.00000      1.6693107E-07  1.0014202E-03
   78.00000      1.5044873E-07  9.2562614E-04
   79.00000      1.5091429E-07  9.5184852E-04
   80.00000      1.4908694E-07  9.6452277E-04
   81.00000      1.3639826E-07  9.0460054E-04
   82.00000      1.3780016E-07  9.3669735E-04
   83.00000      1.2059374E-07  8.3958445E-04
   84.00000      1.2206539E-07  8.7025127E-04
   85.00000      1.1922056E-07  8.7034889E-04
   86.00000      1.1138339E-07  8.3263166E-04
   87.00000      1.0605931E-07  8.1122329E-04
   88.00000      9.6751833E-08  7.5652509E-04
   89.00000      1.0392687E-07  8.3135610E-04
   90.00000      9.1168957E-08  7.4587268E-04
   91.00000      9.0487511E-08  7.5668714E-04
   92.00000      8.7012360E-08  7.4349745E-04
   93.00000      8.3267167E-08  7.2706310E-04
   94.00000      8.2053788E-08  7.3198148E-04
   95.00000      7.4534867E-08  6.7895005E-04
   96.00000      7.3885580E-08  6.8699091E-04
   97.00000      7.3278358E-08  6.9566834E-04
   98.00000      6.7597313E-08  6.5510237E-04
   99.00000      6.8729207E-08  6.7968725E-04
   100.0000      6.0742842E-08  6.1285886E-04
   101.0000      6.3546274E-08  6.5408292E-04
   102.0000      5.8430246E-08  6.1348383E-04
   103.0000      5.4011046E-08  5.7799486E-04
   104.0000      5.5022245E-08  6.0020242E-04
   105.0000      5.0831641E-08  5.6517264E-04
   106.0000      5.2336514E-08  5.9301418E-04
   107.0000      4.7883738E-08  5.5298890E-04
   108.0000      4.5832053E-08  5.3905731E-04
   109.0000      4.4457451E-08  5.3237542E-04
   110.0000      4.3084299E-08  5.2539841E-04
   111.0000      4.3231903E-08  5.3680915E-04
   112.0000      3.9563332E-08  5.0021982E-04
   113.0000      3.8281087E-08  4.9267983E-04
   114.0000      3.8463920E-08  5.0386891E-04
   115.0000      3.5593420E-08  4.7458999E-04
   116.0000      3.4247375E-08  4.6445569E-04
   117.0000      3.3668947E-08  4.6443474E-04
   118.0000      3.2062054E-08  4.4985377E-04
   119.0000      3.0977329E-08  4.4202851E-04
   120.0000      2.9717723E-08  4.3121848E-04
   121.0000      2.7803342E-08  4.0998845E-04
   122.0000      2.8025729E-08  4.2004770E-04
   123.0000      2.8314149E-08  4.3155954E-04
   124.0000      2.4872024E-08  3.8528896E-04
   125.0000      2.5723565E-08  4.0489109E-04
   126.0000      2.3262620E-08  3.7193290E-04
   127.0000      2.3591282E-08  3.8312515E-04
   128.0000      2.2659986E-08  3.7387750E-04
   129.0000      2.1206368E-08  3.5534069E-04
   130.0000      2.1275188E-08  3.6203006E-04
   131.0000      1.9674498E-08  3.3992619E-04
   132.0000      2.0163737E-08  3.5377906E-04
   133.0000      1.8929665E-08  3.3724291E-04
   134.0000      1.7137740E-08  3.0981476E-04
   135.0000      1.8023069E-08  3.3065680E-04
   136.0000      1.6581563E-08  3.0874592E-04
   137.0000      1.6272596E-08  3.0748232E-04
   138.0000      1.5436985E-08  2.9594451E-04
   139.0000      1.4600397E-08  2.8390135E-04
   140.0000      1.4835124E-08  2.9263212E-04
   141.0000      1.3556551E-08  2.7123801E-04
   142.0000      1.3388574E-08  2.7167675E-04
   143.0000      1.2830721E-08  2.6401231E-04
   144.0000      1.2504210E-08  2.6090120E-04
   145.0000      1.2226217E-08  2.5868919E-04
   146.0000      1.1389916E-08  2.4434418E-04
   147.0000      1.0821001E-08  2.3527628E-04
   148.0000      1.0859810E-08  2.3934135E-04
   149.0000      1.0260025E-08  2.2920694E-04
   150.0000      9.8661133E-09  2.2337673E-04
   151.0000      9.0823438E-09  2.0835073E-04
   152.0000      9.1679997E-09  2.1307149E-04
   153.0000      8.5926271E-09  2.0232997E-04
   154.0000      8.5539860E-09  2.0407281E-04
   155.0000      7.9514049E-09  1.9216238E-04
   156.0000      7.6294562E-09  1.8675291E-04
   157.0000      7.6189108E-09  1.8889739E-04
   158.0000      6.7900663E-09  1.7049286E-04
   159.0000      6.7800014E-09  1.7235758E-04
   160.0000      6.4379186E-09  1.6571538E-04
   161.0000      6.4800409E-09  1.6893222E-04
   162.0000      5.9658665E-09  1.5749013E-04
   163.0000      5.5221663E-09  1.4755521E-04
   164.0000      5.4776792E-09  1.4814072E-04
   165.0000      5.1242788E-09  1.4027406E-04
   166.0000      5.1722435E-09  1.4333018E-04
   167.0000      4.6576916E-09  1.3062898E-04
   168.0000      4.3873216E-09  1.2448126E-04
   169.0000      4.4551625E-09  1.2790617E-04
   170.0000      4.1381734E-09  1.2023580E-04
   171.0000      3.9593906E-09  1.1640254E-04
   172.0000      3.6858827E-09  1.0961659E-04
   173.0000      3.6185743E-09  1.0887595E-04
   174.0000      3.3962830E-09  1.0337889E-04
   175.0000      3.1656764E-09  9.7464639E-05
   176.0000      3.0463072E-09  9.4850933E-05
   177.0000      2.8223903E-09  8.8863213E-05
   178.0000      2.8340430E-09  9.0243928E-05
   179.0000      2.6349256E-09  8.4856991E-05
   180.0000      2.4066888E-09  7.8369878E-05
   181.0000      2.3348854E-09  7.6869357E-05
   182.0000      2.2486268E-09  7.4856282E-05
   183.0000      2.1133630E-09  7.1143251E-05
   184.0000      1.8941910E-09  6.4454114E-05
   185.0000      1.8692048E-09  6.4285472E-05
   186.0000      1.7870512E-09  6.2130108E-05
   187.0000      1.6370845E-09  5.7533871E-05
   188.0000      1.5486742E-09  5.5008215E-05
   189.0000      1.4264735E-09  5.1201758E-05
   190.0000      1.3548709E-09  4.9141934E-05
   191.0000      1.3011329E-09  4.7691774E-05
   192.0000      1.1612302E-09  4.3010037E-05
   193.0000      1.1476982E-09  4.2950258E-05
   194.0000      1.0285351E-09  3.8890812E-05
   195.0000      9.9763753E-10  3.8111131E-05
   196.0000      9.2634739E-10  3.5753976E-05
   197.0000      8.3868329E-10  3.2701730E-05
   198.0000      7.9886170E-10  3.1464304E-05
   199.0000      7.2098361E-10  2.8683273E-05
   200.0000      7.0438949E-10  2.8306547E-05
   201.0000      6.2167826E-10  2.5232281E-05
   202.0000      5.7941296E-10  2.3746536E-05
   203.0000      5.6447852E-10  2.3364504E-05
   204.0000      4.9191484E-10  2.0564026E-05
   205.0000      4.7356730E-10  1.9991647E-05
   206.0000      4.1745671E-10  1.7794999E-05
   207.0000      3.9487413E-10  1.6994165E-05
   208.0000      3.6661324E-10  1.5930402E-05
   209.0000      3.2945346E-10  1.4454010E-05
   210.0000      3.0287836E-10  1.3413601E-05
   211.0000      2.8472491E-10  1.2730692E-05
   212.0000      2.5565952E-10  1.1540144E-05
   213.0000      2.3165819E-10  1.0555290E-05
   214.0000      2.1205329E-10  9.7531483E-06
   215.0000      1.9015294E-10  8.8263796E-06
   216.0000      1.7881016E-10  8.3772084E-06
   217.0000      1.6014889E-10  7.5728908E-06
   218.0000      1.4277327E-10  6.8133422E-06
   219.0000      1.3093067E-10  6.3054781E-06
   220.0000      1.1761901E-10  5.7159759E-06
   221.0000      1.0682747E-10  5.2389419E-06
   222.0000      9.7665813E-11  4.8333559E-06
   223.0000      8.4073574E-11  4.1981816E-06
   224.0000      7.8142784E-11  3.9369806E-06
   225.0000      6.7979365E-11  3.4554139E-06
   226.0000      6.2087148E-11  3.1838829E-06
   227.0000      5.4240706E-11  2.8059960E-06
   228.0000      4.9697722E-11  2.5936747E-06
   229.0000      4.5209284E-11  2.3806297E-06
   230.0000      3.7182417E-11  1.9750337E-06
   231.0000      3.3844490E-11  1.8130787E-06
   232.0000      3.0190052E-11  1.6311632E-06
   233.0000      2.6732261E-11  1.4567981E-06
   234.0000      2.3980757E-11  1.3182278E-06
   235.0000      2.0293732E-11  1.1250809E-06
   236.0000      1.8079477E-11  1.0107648E-06
   237.0000      1.6088700E-11  9.0713428E-07
   238.0000      1.3466021E-11  7.6561940E-07
   239.0000      1.2260124E-11  7.0288439E-07
   240.0000      1.0137851E-11  5.8604996E-07
   241.0000      9.3130399E-12  5.4287472E-07
   242.0000      7.8888016E-12  4.6374583E-07
   243.0000      6.6994093E-12  3.9709465E-07
   244.0000      5.8351505E-12  3.4871439E-07
   245.0000      4.8385037E-12  2.9150334E-07
   246.0000      4.4412889E-12  2.6976815E-07
   247.0000      3.6217294E-12  2.2179854E-07
   248.0000      3.0614545E-12  1.8899070E-07
   249.0000      2.6555928E-12  1.6524065E-07
   250.0000      2.2561157E-12  1.4150370E-07
   251.0000      1.9362075E-12  1.2240744E-07
   252.0000      1.6350893E-12  1.0419888E-07
   253.0000      1.3696575E-12  8.7977099E-08
   254.0000      1.1779614E-12  7.6262552E-08
   255.0000      9.8955382E-13  6.4575438E-08
   256.0000      8.0710612E-13  5.3082069E-08
   257.0000      6.8011243E-13  4.5076366E-08
   258.0000      5.8097895E-13  3.8806203E-08
   259.0000      4.7917193E-13  3.2254835E-08
   260.0000      3.9957555E-13  2.7104829E-08
   261.0000      3.3085801E-13  2.2615824E-08
   262.0000      2.7492049E-13  1.8936419E-08
   263.0000      2.2665734E-13  1.5730528E-08
   264.0000      1.8665560E-13  1.3052422E-08
   265.0000      1.5858204E-13  1.1173694E-08
   266.0000      1.2758048E-13  9.0576764E-09
   267.0000      1.0404590E-13  7.4422180E-09
   268.0000      8.7437808E-14  6.3009877E-09
   269.0000      7.0236033E-14  5.0993862E-09
   270.0000      5.7504179E-14  4.2058548E-09
   271.0000      4.8037630E-14  3.5395125E-09
   272.0000      3.9173465E-14  2.9079139E-09
   273.0000      3.1448738E-14  2.3516842E-09
   274.0000      2.5370319E-14  1.9109232E-09
   275.0000      2.1398802E-14  1.6235366E-09
   276.0000      1.7102230E-14  1.3070357E-09
   277.0000      1.4152232E-14  1.0894528E-09
   278.0000      1.1361000E-14  8.8088903E-10
   279.0000      9.3399613E-15  7.2937650E-10
   280.0000      7.6900080E-15  6.0484368E-10
   281.0000      6.1567534E-15  4.8770132E-10
   282.0000      5.1316636E-15  4.0938788E-10
   283.0000      4.1821032E-15  3.3599132E-10
   284.0000      3.4983712E-15  2.8305930E-10
   285.0000      2.8292815E-15  2.3054747E-10
   286.0000      2.3000710E-15  1.8873003E-10
   287.0000      1.9502453E-15  1.6114100E-10
   288.0000      1.6058632E-15  1.3360917E-10
   289.0000      1.3401773E-15  1.1228164E-10
   290.0000      1.1338335E-15  9.5658072E-11
   291.0000      8.9679836E-16  7.6178418E-11
   292.0000      8.1065140E-16  6.9331298E-11
   293.0000      6.5673095E-16  5.6558012E-11
   294.0000      5.5724874E-16  4.8317690E-11
   295.0000      4.6855644E-16  4.0902250E-11
   296.0000      4.0801228E-16  3.5860013E-11
   297.0000      3.4624904E-16  3.0639172E-11
   298.0000      2.8716249E-16  2.5581162E-11
   299.0000      2.5187523E-16  2.2586419E-11
   300.0000      2.1789408E-16  1.9669292E-11
   301.0000      1.8842658E-16  1.7122524E-11
   302.0000      1.6796133E-16  1.5365190E-11
   303.0000      1.3936712E-16  1.2834334E-11
   304.0000      1.2249704E-16  1.1354227E-11
   305.0000      1.0967015E-16  1.0232520E-11
   306.0000      9.2717398E-17  8.7076561E-12
   307.0000      8.2998787E-17  7.8455072E-12
   308.0000      7.0531858E-17  6.7103640E-12
   309.0000      6.6133004E-17  6.3329893E-12
   310.0000      5.4793638E-17  5.2815491E-12
   311.0000      4.9195753E-17  4.7723813E-12
   312.0000      4.2495765E-17  4.1487560E-12
   313.0000      3.8101292E-17  3.7434973E-12
   314.0000      3.4697451E-17  3.4310298E-12
   315.0000      2.9628723E-17  2.9487112E-12
   316.0000      2.6002350E-17  2.6041599E-12
   317.0000      2.3296721E-17  2.3478853E-12
   318.0000      2.0739130E-17  2.1033776E-12
   319.0000      1.8122981E-17  1.8495691E-12
   320.0000      1.6036302E-17  1.6467987E-12
   321.0000      1.4374963E-17  1.4853451E-12
   322.0000      1.2929179E-17  1.3443165E-12
   323.0000      1.1370233E-17  1.1896453E-12
   324.0000      9.8819082E-18  1.0402639E-12
   325.0000      9.0190579E-18  9.5527579E-13
   326.0000      7.9936973E-18  8.5192004E-13
   327.0000      7.1621210E-18  7.6801532E-13
   328.0000      6.3260321E-18  6.8255829E-13
   329.0000      5.4903716E-18  5.9598415E-13
   330.0000      4.9862923E-18  5.4454249E-13
   331.0000      4.3741923E-18  4.8056611E-13
   332.0000      3.9085442E-18  4.3197290E-13
   333.0000      3.6303857E-18  4.0367338E-13
   334.0000      3.1301573E-18  3.5016383E-13
   335.0000      2.8596649E-18  3.2181473E-13
   336.0000      2.5705384E-18  2.9099780E-13
   337.0000      2.3327662E-18  2.6562880E-13
   338.0000      2.2620102E-18  2.5911193E-13
   339.0000      1.9837367E-18  2.2859693E-13
   340.0000      1.8369845E-18  2.1294136E-13
   341.0000      6.2134137E-19  7.2319795E-14
   342.0000      0.0000000E+00  0.0000000E+00
   343.0000      0.0000000E+00  0.0000000E+00
   344.0000      0.0000000E+00  0.0000000E+00
   345.0000      0.0000000E+00  0.0000000E+00
   346.0000      0.0000000E+00  0.0000000E+00
   347.0000      0.0000000E+00  0.0000000E+00
   348.0000      0.0000000E+00  0.0000000E+00
   349.0000      0.0000000E+00  0.0000000E+00
   350.0000      0.0000000E+00  0.0000000E+00
   351.0000      0.0000000E+00  0.0000000E+00
   352.0000      0.0000000E+00  0.0000000E+00
   353.0000      0.0000000E+00  0.0000000E+00
   354.0000      0.0000000E+00  0.0000000E+00
   355.0000      0.0000000E+00  0.0000000E+00
   356.0000      0.0000000E+00  0.0000000E+00
   357.0000      0.0000000E+00  0.0000000E+00
   358.0000      0.0000000E+00  0.0000000E+00
   359.0000      0.0000000E+00  0.0000000E+00
   360.0000      0.0000000E+00  0.0000000E+00
   361.0000      0.0000000E+00  0.0000000E+00
   362.0000      0.0000000E+00  0.0000000E+00
   363.0000      0.0000000E+00  0.0000000E+00
   364.0000      0.0000000E+00  0.0000000E+00
   365.0000      0.0000000E+00  0.0000000E+00
   366.0000      0.0000000E+00  0.0000000E+00
   367.0000      0.0000000E+00  0.0000000E+00
   368.0000      0.0000000E+00  0.0000000E+00
   369.0000      0.0000000E+00  0.0000000E+00
   370.0000      0.0000000E+00  0.0000000E+00
   371.0000      0.0000000E+00  0.0000000E+00
   372.0000      0.0000000E+00  0.0000000E+00
   373.0000      0.0000000E+00  0.0000000E+00
   374.0000      0.0000000E+00  0.0000000E+00
   375.0000      0.0000000E+00  0.0000000E+00
   376.0000      0.0000000E+00  0.0000000E+00
   377.0000      0.0000000E+00  0.0000000E+00
   378.0000      0.0000000E+00  0.0000000E+00
   379.0000      0.0000000E+00  0.0000000E+00
   380.0000      0.0000000E+00  0.0000000E+00
   381.0000      0.0000000E+00  0.0000000E+00
   382.0000      0.0000000E+00  0.0000000E+00
   383.0000      0.0000000E+00  0.0000000E+00
   384.0000      0.0000000E+00  0.0000000E+00
   385.0000      0.0000000E+00  0.0000000E+00
   386.0000      0.0000000E+00  0.0000000E+00
   387.0000      0.0000000E+00  0.0000000E+00
   388.0000      0.0000000E+00  0.0000000E+00
   389.0000      0.0000000E+00  0.0000000E+00
   390.0000      0.0000000E+00  0.0000000E+00
   391.0000      0.0000000E+00  0.0000000E+00
   392.0000      0.0000000E+00  0.0000000E+00
   393.0000      0.0000000E+00  0.0000000E+00
   394.0000      0.0000000E+00  0.0000000E+00
   395.0000      0.0000000E+00  0.0000000E+00
   396.0000      0.0000000E+00  0.0000000E+00
   397.0000      0.0000000E+00  0.0000000E+00
   398.0000      0.0000000E+00  0.0000000E+00
   399.0000      0.0000000E+00  0.0000000E+00
   400.0000      0.0000000E+00  0.0000000E+00
   401.0000      0.0000000E+00  0.0000000E+00
   402.0000      0.0000000E+00  0.0000000E+00
   403.0000      0.0000000E+00  0.0000000E+00
   404.0000      0.0000000E+00  0.0000000E+00
   405.0000      0.0000000E+00  0.0000000E+00
   406.0000      0.0000000E+00  0.0000000E+00
   407.0000      0.0000000E+00  0.0000000E+00
   408.0000      0.0000000E+00  0.0000000E+00
   409.0000      0.0000000E+00  0.0000000E+00
   410.0000      0.0000000E+00  0.0000000E+00
   411.0000      0.0000000E+00  0.0000000E+00
   412.0000      0.0000000E+00  0.0000000E+00
   413.0000      0.0000000E+00  0.0000000E+00
   414.0000      0.0000000E+00  0.0000000E+00
   415.0000      0.0000000E+00  0.0000000E+00
   416.0000      0.0000000E+00  0.0000000E+00
   417.0000      0.0000000E+00  0.0000000E+00
   418.0000      0.0000000E+00  0.0000000E+00
   419.0000      0.0000000E+00  0.0000000E+00
   420.0000      0.0000000E+00  0.0000000E+00
   421.0000      0.0000000E+00  0.0000000E+00
   422.0000      0.0000000E+00  0.0000000E+00
   423.0000      0.0000000E+00  0.0000000E+00
   424.0000      0.0000000E+00  0.0000000E+00
   425.0000      0.0000000E+00  0.0000000E+00
   426.0000      0.0000000E+00  0.0000000E+00
   427.0000      0.0000000E+00  0.0000000E+00
   428.0000      0.0000000E+00  0.0000000E+00
   429.0000      0.0000000E+00  0.0000000E+00
   430.0000      0.0000000E+00  0.0000000E+00
   431.0000      0.0000000E+00  0.0000000E+00
   432.0000      0.0000000E+00  0.0000000E+00
   433.0000      0.0000000E+00  0.0000000E+00
   434.0000      0.0000000E+00  0.0000000E+00
   435.0000      0.0000000E+00  0.0000000E+00
   436.0000      0.0000000E+00  0.0000000E+00
   437.0000      0.0000000E+00  0.0000000E+00
   438.0000      0.0000000E+00  0.0000000E+00
   439.0000      0.0000000E+00  0.0000000E+00
   440.0000      0.0000000E+00  0.0000000E+00
   441.0000      0.0000000E+00  0.0000000E+00
   442.0000      0.0000000E+00  0.0000000E+00
   443.0000      0.0000000E+00  0.0000000E+00
   444.0000      0.0000000E+00  0.0000000E+00
   445.0000      0.0000000E+00  0.0000000E+00
   446.0000      0.0000000E+00  0.0000000E+00
   447.0000      0.0000000E+00  0.0000000E+00
   448.0000      0.0000000E+00  0.0000000E+00
   449.0000      0.0000000E+00  0.0000000E+00
   450.0000      0.0000000E+00  0.0000000E+00
   451.0000      0.0000000E+00  0.0000000E+00
   452.0000      0.0000000E+00  0.0000000E+00
   453.0000      0.0000000E+00  0.0000000E+00
   454.0000      0.0000000E+00  0.0000000E+00
   455.0000      0.0000000E+00  0.0000000E+00
   456.0000      0.0000000E+00  0.0000000E+00
   457.0000      0.0000000E+00  0.0000000E+00
   458.0000      0.0000000E+00  0.0000000E+00
   459.0000      0.0000000E+00  0.0000000E+00
   460.0000      0.0000000E+00  0.0000000E+00
   461.0000      0.0000000E+00  0.0000000E+00
   462.0000      0.0000000E+00  0.0000000E+00
   463.0000      0.0000000E+00  0.0000000E+00
   464.0000      0.0000000E+00  0.0000000E+00
   465.0000      0.0000000E+00  0.0000000E+00
   466.0000      0.0000000E+00  0.0000000E+00
   467.0000      0.0000000E+00  0.0000000E+00
   468.0000      0.0000000E+00  0.0000000E+00
   469.0000      0.0000000E+00  0.0000000E+00
   470.0000      0.0000000E+00  0.0000000E+00
   471.0000      0.0000000E+00  0.0000000E+00
   472.0000      0.0000000E+00  0.0000000E+00
   473.0000      0.0000000E+00  0.0000000E+00
   474.0000      0.0000000E+00  0.0000000E+00
   475.0000      0.0000000E+00  0.0000000E+00
   476.0000      0.0000000E+00  0.0000000E+00
   477.0000      0.0000000E+00  0.0000000E+00
   478.0000      0.0000000E+00  0.0000000E+00
   479.0000      0.0000000E+00  0.0000000E+00
   480.0000      0.0000000E+00  0.0000000E+00
   481.0000      0.0000000E+00  0.0000000E+00
   482.0000      0.0000000E+00  0.0000000E+00
   483.0000      0.0000000E+00  0.0000000E+00
   484.0000      0.0000000E+00  0.0000000E+00
   485.0000      0.0000000E+00  0.0000000E+00
   486.0000      0.0000000E+00  0.0000000E+00
   487.0000      0.0000000E+00  0.0000000E+00
   488.0000      0.0000000E+00  0.0000000E+00
   489.0000      0.0000000E+00  0.0000000E+00
   490.0000      0.0000000E+00  0.0000000E+00
   491.0000      0.0000000E+00  0.0000000E+00
   492.0000      0.0000000E+00  0.0000000E+00
   493.0000      0.0000000E+00  0.0000000E+00
   494.0000      0.0000000E+00  0.0000000E+00
   495.0000      0.0000000E+00  0.0000000E+00
   496.0000      0.0000000E+00  0.0000000E+00
   497.0000      0.0000000E+00  0.0000000E+00
   498.0000      0.0000000E+00  0.0000000E+00
   499.0000      0.0000000E+00  0.0000000E+00
   500.0000      0.0000000E+00  0.0000000E+00
   501.0000      0.0000000E+00  0.0000000E+00
   502.0000      0.0000000E+00  0.0000000E+00
   503.0000      0.0000000E+00  0.0000000E+00
   504.0000      0.0000000E+00  0.0000000E+00
   505.0000      0.0000000E+00  0.0000000E+00
   506.0000      0.0000000E+00  0.0000000E+00
   507.0000      0.0000000E+00  0.0000000E+00
   508.0000      0.0000000E+00  0.0000000E+00
   509.0000      0.0000000E+00  0.0000000E+00
   510.0000      0.0000000E+00  0.0000000E+00
   511.0000      0.0000000E+00  0.0000000E+00


==> Figure/spt_e0_h0.dat <==
  0.0000000E+00  0.0000000E+00
   1.000000      2.4516114E-06
   2.000000      5.0860758E-06
   3.000000      6.3027551E-06
   4.000000      7.2814887E-06
   5.000000      1.4777443E-05
   6.000000      1.2753689E-05
   7.000000      1.5972930E-05
   8.000000      1.9124764E-05
   9.000000      1.9501507E-05
   10.00000      2.3099050E-05
   11.00000      1.9643074E-05
   12.00000      2.7389315E-05
   13.00000      2.9845965E-05
   14.00000      2.9705892E-05
   15.00000      3.2451480E-05
   16.00000      3.1551644E-05
   17.00000      3.7494607E-05
   18.00000      4.0484509E-05
   19.00000      3.9628394E-05
   20.00000      4.1126958E-05
   21.00000      4.7710979E-05
   22.00000      4.4963486E-05
   23.00000      4.5263907E-05
   24.00000      4.9035782E-05
   25.00000      5.5370234E-05
   26.00000      5.7061079E-05
   27.00000      5.2466254E-05
   28.00000      5.4429722E-05
   29.00000      6.3217296E-05
   30.00000      6.2186627E-05
   31.00000      6.8566616E-05
   32.00000      6.5596709E-05
   33.00000      6.8075205E-05
   34.00000      7.4070100E-05
   35.00000      6.9001879E-05
   36.00000      7.6460565E-05
   37.00000      7.5291355E-05
   38.00000      8.3909843E-05
   39.00000      8.0901926E-05
   40.00000      7.6878889E-05
   41.00000      8.9700028E-05
   42.00000      8.7060202E-05
   43.00000      9.4621842E-05
   44.00000      9.0668851E-05
   45.00000      8.9405483E-05
   46.00000      9.6179116E-05
   47.00000      9.4404102E-05
   48.00000      1.0259623E-04
   49.00000      9.9307756E-05
   50.00000      1.1015383E-04
   51.00000      1.0576949E-04
   52.00000      1.0413084E-04
   53.00000      1.1274196E-04
   54.00000      1.0499537E-04
   55.00000      1.2297700E-04
   56.00000      1.1168657E-04
   57.00000      1.1783210E-04
   58.00000      1.1785064E-04
   59.00000      1.1853298E-04
   60.00000      1.2832312E-04
   61.00000      1.2753514E-04
   62.00000      1.2944103E-04
   63.00000      1.2959080E-04
   64.00000      1.2564138E-04
   65.00000      1.3794919E-04
   66.00000      1.2868480E-04
   67.00000      1.3584174E-04
   68.00000      1.4514191E-04
   69.00000      1.3453967E-04
   70.00000      1.4395529E-04
   71.00000      1.3724536E-04
   72.00000      1.5398083E-04
   73.00000      1.4734050E-04
   74.00000      1.4782103E-04
   75.00000      1.4925079E-04
   76.00000      1.4985437E-04
   77.00000      1.5689892E-04
   78.00000      1.4799672E-04
   79.00000      1.5512953E-04
   80.00000      1.5917124E-04
   81.00000      1.5360191E-04
   82.00000      1.6676779E-04
   83.00000      1.5357191E-04
   84.00000      1.6429514E-04
   85.00000      1.6768256E-04
   86.00000      1.6641243E-04
   87.00000      1.6916444E-04
   88.00000      1.5888028E-04
   89.00000      1.7745074E-04
   90.00000      1.6391660E-04
   91.00000      1.7024452E-04
   92.00000      1.7277559E-04
   93.00000      1.7066226E-04
   94.00000      1.7751673E-04
   95.00000      1.6839533E-04
   96.00000      1.7243648E-04
   97.00000      1.8087702E-04
   98.00000      1.7360870E-04
   99.00000      1.8098904E-04
   100.0000      1.7034776E-04
   101.0000      1.8440583E-04
   102.0000      1.8015968E-04
   103.0000      1.7021174E-04
   104.0000      1.8267766E-04
   105.0000      1.7312724E-04
   106.0000      1.8375056E-04
   107.0000      1.7678257E-04
   108.0000      1.7366376E-04
   109.0000      1.7905363E-04
   110.0000      1.7484705E-04
   111.0000      1.8266255E-04
   112.0000      1.7629738E-04
   113.0000      1.7407477E-04
   114.0000      1.8282029E-04
   115.0000      1.7293682E-04
   116.0000      1.7024338E-04
   117.0000      1.6947211E-04
   118.0000      1.7379470E-04
   119.0000      1.7092300E-04
   120.0000      1.6596606E-04
   121.0000      1.6110035E-04
   122.0000      1.6635649E-04
   123.0000      1.7394735E-04
   124.0000      1.5821515E-04
   125.0000      1.6475593E-04
   126.0000      1.5232319E-04
   127.0000      1.6033759E-04
   128.0000      1.5873360E-04
   129.0000      1.4793474E-04
   130.0000      1.5452261E-04
   131.0000      1.4518213E-04
   132.0000      1.5105758E-04
   133.0000      1.4494699E-04
   134.0000      1.3253004E-04
   135.0000      1.4336209E-04
   136.0000      1.3416134E-04
   137.0000      1.3422087E-04
   138.0000      1.3058103E-04
   139.0000      1.2598734E-04
   140.0000      1.3006135E-04
   141.0000      1.2084557E-04
   142.0000      1.2006353E-04
   143.0000      1.1724557E-04
   144.0000      1.1407986E-04
   145.0000      1.1439470E-04
   146.0000      1.0763842E-04
   147.0000      1.0383139E-04
   148.0000      1.0474472E-04
   149.0000      1.0074589E-04
   150.0000      9.7659053E-05
   151.0000      9.1178743E-05
   152.0000      9.4117044E-05
   153.0000      8.8039189E-05
   154.0000      8.8808963E-05
   155.0000      8.2758343E-05
   156.0000      8.0708422E-05
   157.0000      8.1226222E-05
   158.0000      7.3511103E-05
   159.0000      7.3614028E-05
   160.0000      7.1180482E-05
   161.0000      7.1100876E-05
   162.0000      6.6600551E-05
   163.0000      6.2380081E-05
   164.0000      6.1970793E-05
   165.0000      5.9510327E-05
   166.0000      5.9581136E-05
   167.0000      5.4590590E-05
   168.0000      5.2713880E-05
   169.0000      5.3399268E-05
   170.0000      5.0502167E-05
   171.0000      4.9037564E-05
   172.0000      4.6289624E-05
   173.0000      4.6045003E-05
   174.0000      4.4241380E-05
   175.0000      4.1312411E-05
   176.0000      4.0881343E-05
   177.0000      3.8521139E-05
   178.0000      3.9300459E-05
   179.0000      3.7085880E-05
   180.0000      3.4790621E-05
   181.0000      3.4592380E-05
   182.0000      3.3721022E-05
   183.0000      3.2951582E-05
   184.0000      3.0278879E-05
   185.0000      3.0468067E-05
   186.0000      3.0031033E-05
   187.0000      2.8250721E-05
   188.0000      2.7585707E-05
   189.0000      2.6370704E-05
   190.0000      2.5732767E-05
   191.0000      2.5799412E-05
   192.0000      2.3813700E-05
   193.0000      2.4375126E-05
   194.0000      2.2669392E-05
   195.0000      2.2904716E-05
   196.0000      2.2148053E-05
   197.0000      2.0955724E-05
   198.0000      2.0830777E-05
   199.0000      1.9607067E-05
   200.0000      1.9952702E-05
   201.0000      1.8543235E-05
   202.0000      1.7985290E-05
   203.0000      1.8517594E-05
   204.0000      1.7150800E-05
   205.0000      1.7307755E-05
   206.0000      1.6113152E-05
   207.0000      1.6069387E-05
   208.0000      1.5772190E-05
   209.0000      1.5116707E-05
   210.0000      1.4769546E-05
   211.0000      1.4769296E-05
   212.0000      1.4151653E-05
   213.0000      1.3682484E-05
   214.0000      1.3329091E-05
   215.0000      1.2691624E-05
   216.0000      1.2981859E-05
   217.0000      1.2642223E-05
   218.0000      1.1897451E-05
   219.0000      1.1782521E-05
   220.0000      1.1521081E-05
   221.0000      1.1353450E-05
   222.0000      1.1064628E-05
   223.0000      1.0496913E-05
   224.0000      1.0540718E-05
   225.0000      9.9861991E-06
   226.0000      9.8978699E-06
   227.0000      9.5756013E-06
   228.0000      9.5157866E-06
   229.0000      9.4981815E-06
   230.0000      8.6264763E-06
   231.0000      8.6727678E-06
   232.0000      8.4081967E-06
   233.0000      8.3426230E-06
   234.0000      8.3394261E-06
   235.0000      7.7309351E-06
   236.0000      7.6371434E-06
   237.0000      7.7058712E-06
   238.0000      7.1165746E-06
   239.0000      7.2977332E-06
   240.0000      6.7932083E-06
   241.0000      7.0049364E-06
   242.0000      6.7869723E-06
   243.0000      6.3726475E-06
   244.0000      6.4035571E-06
   245.0000      6.0053380E-06
   246.0000      6.2370914E-06
   247.0000      5.7845491E-06
   248.0000      5.6020790E-06
   249.0000      5.5436226E-06
   250.0000      5.3751010E-06
   251.0000      5.3996746E-06
   252.0000      5.1353659E-06
   253.0000      5.0694316E-06
   254.0000      4.9951732E-06
   255.0000      4.8195279E-06
   256.0000      4.6290083E-06
   257.0000      4.4681397E-06
   258.0000      4.5450711E-06
   259.0000      4.2645411E-06
   260.0000      4.2085762E-06
   261.0000      4.1117751E-06
   262.0000      4.0011755E-06
   263.0000      3.8967814E-06
   264.0000      3.7358368E-06
   265.0000      3.7836680E-06
   266.0000      3.5743424E-06
   267.0000      3.4532800E-06
   268.0000      3.4548316E-06
   269.0000      3.2782511E-06
   270.0000      3.2167725E-06
   271.0000      3.1831814E-06
   272.0000      3.0779506E-06
   273.0000      2.9467346E-06
   274.0000      2.8153886E-06
   275.0000      2.8428055E-06
   276.0000      2.6902017E-06
   277.0000      2.6665734E-06
   278.0000      2.5214431E-06
   279.0000      2.4759777E-06
   280.0000      2.4376291E-06
   281.0000      2.3058651E-06
   282.0000      2.2716849E-06
   283.0000      2.1865314E-06
   284.0000      2.1724393E-06
   285.0000      2.0712785E-06
   286.0000      1.9474792E-06
   287.0000      1.9515678E-06
   288.0000      1.8837540E-06
   289.0000      1.8196311E-06
   290.0000      1.7818325E-06
   291.0000      1.6245746E-06
   292.0000      1.7011453E-06
   293.0000      1.5749177E-06
   294.0000      1.5269688E-06
   295.0000      1.4630782E-06
   296.0000      1.4451757E-06
   297.0000      1.3915917E-06
   298.0000      1.2903223E-06
   299.0000      1.2684420E-06
   300.0000      1.2282420E-06
   301.0000      1.1799103E-06
   302.0000      1.1722118E-06
   303.0000      1.0718888E-06
   304.0000      1.0411147E-06
   305.0000      1.0260346E-06
   306.0000      9.4811895E-07
   307.0000      9.3075113E-07
   308.0000      8.6955544E-07
   309.0000      8.8299322E-07
   310.0000      8.0005822E-07
   311.0000      7.8011345E-07
   312.0000      7.3383728E-07
   313.0000      7.0767317E-07
   314.0000      6.9595285E-07
   315.0000      6.4346335E-07
   316.0000      6.0884298E-07
   317.0000      5.8574932E-07
   318.0000      5.6066466E-07
   319.0000      5.2536103E-07
   320.0000      4.9538420E-07
   321.0000      4.7454066E-07
   322.0000      4.5731989E-07
   323.0000      4.2730093E-07
   324.0000      3.9369016E-07
   325.0000      3.8365064E-07
   326.0000      3.6026876E-07
   327.0000      3.4211845E-07
   328.0000      3.1920121E-07
   329.0000      2.9223244E-07
   330.0000      2.8094561E-07
   331.0000      2.5831122E-07
   332.0000      2.4319732E-07
   333.0000      2.3678055E-07
   334.0000      2.1166863E-07
   335.0000      2.0113644E-07
   336.0000      1.8378546E-07
   337.0000      1.6941705E-07
   338.0000      1.6665541E-07
   339.0000      1.4787740E-07
   340.0000      1.4006802E-07
   341.0000      2.5682670E-10
   342.0000      0.0000000E+00
   343.0000      0.0000000E+00
   344.0000      0.0000000E+00
   345.0000      0.0000000E+00
   346.0000      0.0000000E+00
   347.0000      0.0000000E+00
   348.0000      0.0000000E+00
   349.0000      0.0000000E+00
   350.0000      0.0000000E+00
   351.0000      0.0000000E+00
   352.0000      0.0000000E+00
   353.0000      0.0000000E+00
   354.0000      0.0000000E+00
   355.0000      0.0000000E+00
   356.0000      0.0000000E+00
   357.0000      0.0000000E+00
   358.0000      0.0000000E+00
   359.0000      0.0000000E+00
   360.0000      0.0000000E+00
   361.0000      0.0000000E+00
   362.0000      0.0000000E+00
   363.0000      0.0000000E+00
   364.0000      0.0000000E+00
   365.0000      0.0000000E+00
   366.0000      0.0000000E+00
   367.0000      0.0000000E+00
   368.0000      0.0000000E+00
   369.0000      0.0000000E+00
   370.0000      0.0000000E+00
   371.0000      0.0000000E+00
   372.0000      0.0000000E+00
   373.0000      0.0000000E+00
   374.0000      0.0000000E+00
   375.0000      0.0000000E+00
   376.0000      0.0000000E+00
   377.0000      0.0000000E+00
   378.0000      0.0000000E+00
   379.0000      0.0000000E+00
   380.0000      0.0000000E+00
   381.0000      0.0000000E+00
   382.0000      0.0000000E+00
   383.0000      0.0000000E+00
   384.0000      0.0000000E+00
   385.0000      0.0000000E+00
   386.0000      0.0000000E+00
   387.0000      0.0000000E+00
   388.0000      0.0000000E+00
   389.0000      0.0000000E+00
   390.0000      0.0000000E+00
   391.0000      0.0000000E+00
   392.0000      0.0000000E+00
   393.0000      0.0000000E+00
   394.0000      0.0000000E+00
   395.0000      0.0000000E+00
   396.0000      0.0000000E+00
   397.0000      0.0000000E+00
   398.0000      0.0000000E+00
   399.0000      0.0000000E+00
   400.0000      0.0000000E+00
   401.0000      0.0000000E+00
   402.0000      0.0000000E+00
   403.0000      0.0000000E+00
   404.0000      0.0000000E+00
   405.0000      0.0000000E+00
   406.0000      0.0000000E+00
   407.0000      0.0000000E+00
   408.0000      0.0000000E+00
   409.0000      0.0000000E+00
   410.0000      0.0000000E+00
   411.0000      0.0000000E+00
   412.0000      0.0000000E+00
   413.0000      0.0000000E+00
   414.0000      0.0000000E+00
   415.0000      0.0000000E+00
   416.0000      0.0000000E+00
   417.0000      0.0000000E+00
   418.0000      0.0000000E+00
   419.0000      0.0000000E+00
   420.0000      0.0000000E+00
   421.0000      0.0000000E+00
   422.0000      0.0000000E+00
   423.0000      0.0000000E+00
   424.0000      0.0000000E+00
   425.0000      0.0000000E+00
   426.0000      0.0000000E+00
   427.0000      0.0000000E+00
   428.0000      0.0000000E+00
   429.0000      0.0000000E+00
   430.0000      0.0000000E+00
   431.0000      0.0000000E+00
   432.0000      0.0000000E+00
   433.0000      0.0000000E+00
   434.0000      0.0000000E+00
   435.0000      0.0000000E+00
   436.0000      0.0000000E+00
   437.0000      0.0000000E+00
   438.0000      0.0000000E+00
   439.0000      0.0000000E+00
   440.0000      0.0000000E+00
   441.0000      0.0000000E+00
   442.0000      0.0000000E+00
   443.0000      0.0000000E+00
   444.0000      0.0000000E+00
   445.0000      0.0000000E+00
   446.0000      0.0000000E+00
   447.0000      0.0000000E+00
   448.0000      0.0000000E+00
   449.0000      0.0000000E+00
   450.0000      0.0000000E+00
   451.0000      0.0000000E+00
   452.0000      0.0000000E+00
   453.0000      0.0000000E+00
   454.0000      0.0000000E+00
   455.0000      0.0000000E+00
   456.0000      0.0000000E+00
   457.0000      0.0000000E+00
   458.0000      0.0000000E+00
   459.0000      0.0000000E+00
   460.0000      0.0000000E+00
   461.0000      0.0000000E+00
   462.0000      0.0000000E+00
   463.0000      0.0000000E+00
   464.0000      0.0000000E+00
   465.0000      0.0000000E+00
   466.0000      0.0000000E+00
   467.0000      0.0000000E+00
   468.0000      0.0000000E+00
   469.0000      0.0000000E+00
   470.0000      0.0000000E+00
   471.0000      0.0000000E+00
   472.0000      0.0000000E+00
   473.0000      0.0000000E+00
   474.0000      0.0000000E+00
   475.0000      0.0000000E+00
   476.0000      0.0000000E+00
   477.0000      0.0000000E+00
   478.0000      0.0000000E+00
   479.0000      0.0000000E+00
   480.0000      0.0000000E+00
   481.0000      0.0000000E+00
   482.0000      0.0000000E+00
   483.0000      0.0000000E+00
   484.0000      0.0000000E+00
   485.0000      0.0000000E+00
   486.0000      0.0000000E+00
   487.0000      0.0000000E+00
   488.0000      0.0000000E+00
   489.0000      0.0000000E+00
   490.0000      0.0000000E+00
   491.0000      0.0000000E+00
   492.0000      0.0000000E+00
   493.0000      0.0000000E+00
   494.0000      0.0000000E+00
   495.0000      0.0000000E+00
   496.0000      0.0000000E+00
   497.0000      0.0000000E+00
   498.0000      0.0000000E+00
   499.0000      0.0000000E+00
   500.0000      0.0000000E+00
   501.0000      0.0000000E+00
   502.0000      0.0000000E+00
   503.0000      0.0000000E+00
   504.0000      0.0000000E+00
   505.0000      0.0000000E+00
   506.0000      0.0000000E+00
   507.0000      0.0000000E+00
   508.0000      0.0000000E+00
   509.0000      0.0000000E+00
   510.0000      0.0000000E+00
   511.0000      0.0000000E+00


==> Figure/spt_e0_h1.dat <==
  0.0000000E+00  0.0000000E+00
   1.000000      1.6561407E-04
   2.000000      2.5052871E-04
   3.000000      2.0758706E-04
   4.000000      2.6337107E-04
   5.000000      3.3930913E-04
   6.000000      3.3344325E-04
   7.000000      3.6667977E-04
   8.000000      4.0850168E-04
   9.000000      3.8135945E-04
   10.00000      4.2938811E-04
   11.00000      3.6299438E-04
   12.00000      4.4303740E-04
   13.00000      5.0260773E-04
   14.00000      4.7415649E-04
   15.00000      4.9830042E-04
   16.00000      4.4501375E-04
   17.00000      5.2000739E-04
   18.00000      5.4135325E-04
   19.00000      5.0644099E-04
   20.00000      5.3412688E-04
   21.00000      5.9398514E-04
   22.00000      5.3932355E-04
   23.00000      5.2880356E-04
   24.00000      5.7172123E-04
   25.00000      6.0772593E-04
   26.00000      6.1378552E-04
   27.00000      5.6225946E-04
   28.00000      5.7309918E-04
   29.00000      6.3866458E-04
   30.00000      6.2409096E-04
   31.00000      6.6438684E-04
   32.00000      6.3020218E-04
   33.00000      6.4381427E-04
   34.00000      6.9042447E-04
   35.00000      6.3276431E-04
   36.00000      6.8955281E-04
   37.00000      6.6596147E-04
   38.00000      7.2184607E-04
   39.00000      6.9237861E-04
   40.00000      6.5265578E-04
   41.00000      7.3989038E-04
   42.00000      7.0503668E-04
   43.00000      7.6695206E-04
   44.00000      7.2054105E-04
   45.00000      6.9647678E-04
   46.00000      7.3930249E-04
   47.00000      7.2238251E-04
   48.00000      7.6798181E-04
   49.00000      7.3502638E-04
   50.00000      8.0384180E-04
   51.00000      7.6956494E-04
   52.00000      7.3755113E-04
   53.00000      7.9940626E-04
   54.00000      7.3133747E-04
   55.00000      8.4083498E-04
   56.00000      7.5263920E-04
   57.00000      7.9163274E-04
   58.00000      7.8411074E-04
   59.00000      7.7775936E-04
   60.00000      8.3402585E-04
   61.00000      8.1997993E-04
   62.00000      8.1705372E-04
   63.00000      8.1657502E-04
   64.00000      7.7600818E-04
   65.00000      8.4601680E-04
   66.00000      7.8430126E-04
   67.00000      8.1419671E-04
   68.00000      8.6524332E-04
   69.00000      7.8920828E-04
   70.00000      8.4167218E-04
   71.00000      7.9299876E-04
   72.00000      8.7998062E-04
   73.00000      8.4147695E-04
   74.00000      8.3167606E-04
   75.00000      8.3479303E-04
   76.00000      8.2509289E-04
   77.00000      8.5710088E-04
   78.00000      8.0071989E-04
   79.00000      8.3318574E-04
   80.00000      8.4354565E-04
   81.00000      8.0925826E-04
   82.00000      8.6224877E-04
   83.00000      7.8590336E-04
   84.00000      8.3491800E-04
   85.00000      8.4642379E-04
   86.00000      8.3245581E-04
   87.00000      8.3489594E-04
   88.00000      7.8277040E-04
   89.00000      8.6682464E-04
   90.00000      7.9278945E-04
   91.00000      8.1536511E-04
   92.00000      8.2257297E-04
   93.00000      8.0176810E-04
   94.00000      8.2733342E-04
   95.00000      7.7631528E-04
   96.00000      7.9336052E-04
   97.00000      8.1774610E-04
   98.00000      7.7860488E-04
   99.00000      8.0588355E-04
   100.0000      7.5457938E-04
   101.0000      8.0568047E-04
   102.0000      7.7890320E-04
   103.0000      7.3372747E-04
   104.0000      7.7975803E-04
   105.0000      7.3292601E-04
   106.0000      7.6848286E-04
   107.0000      7.3408755E-04
   108.0000      7.1209052E-04
   109.0000      7.3380937E-04
   110.0000      7.0838502E-04
   111.0000      7.3176104E-04
   112.0000      6.9712114E-04
   113.0000      6.8428495E-04
   114.0000      7.1172661E-04
   115.0000      6.6405209E-04
   116.0000      6.4932357E-04
   117.0000      6.4206909E-04
   118.0000      6.5127201E-04
   119.0000      6.3241116E-04
   120.0000      6.1022158E-04
   121.0000      5.8832479E-04
   122.0000      5.9762096E-04
   123.0000      6.2243198E-04
   124.0000      5.5960694E-04
   125.0000      5.7833834E-04
   126.0000      5.2554667E-04
   127.0000      5.5016082E-04
   128.0000      5.3814444E-04
   129.0000      4.9742847E-04
   130.0000      5.1455572E-04
   131.0000      4.7686137E-04
   132.0000      4.9145351E-04
   133.0000      4.6590969E-04
   134.0000      4.2109439E-04
   135.0000      4.4909093E-04
   136.0000      4.1629470E-04
   137.0000      4.1069870E-04
   138.0000      3.9706400E-04
   139.0000      3.7773195E-04
   140.0000      3.8449891E-04
   141.0000      3.5104726E-04
   142.0000      3.4685439E-04
   143.0000      3.3288688E-04
   144.0000      3.1955846E-04
   145.0000      3.1741196E-04
   146.0000      2.9297580E-04
   147.0000      2.7876534E-04
   148.0000      2.7808460E-04
   149.0000      2.6290317E-04
   150.0000      2.5124353E-04
   151.0000      2.3066709E-04
   152.0000      2.3580590E-04
   153.0000      2.1568546E-04
   154.0000      2.1444817E-04
   155.0000      1.9643152E-04
   156.0000      1.8774974E-04
   157.0000      1.8659356E-04
   158.0000      1.6559471E-04
   159.0000      1.6293043E-04
   160.0000      1.5435633E-04
   161.0000      1.5210372E-04
   162.0000      1.3969105E-04
   163.0000      1.2785071E-04
   164.0000      1.2524010E-04
   165.0000      1.1809020E-04
   166.0000      1.1546005E-04
   167.0000      1.0391395E-04
   168.0000      9.8635202E-05
   169.0000      9.7752512E-05
   170.0000      9.0627407E-05
   171.0000      8.6148488E-05
   172.0000      7.9958823E-05
   173.0000      7.7801342E-05
   174.0000      7.3345371E-05
   175.0000      6.7265195E-05
   176.0000      6.5286935E-05
   177.0000      6.0070728E-05
   178.0000      6.0163424E-05
   179.0000      5.5633802E-05
   180.0000      5.1199477E-05
   181.0000      4.9980357E-05
   182.0000      4.7674606E-05
   183.0000      4.5773886E-05
   184.0000      4.1240175E-05
   185.0000      4.0778832E-05
   186.0000      3.9522747E-05
   187.0000      3.6486825E-05
   188.0000      3.5064764E-05
   189.0000      3.2914628E-05
   190.0000      3.1632269E-05
   191.0000      3.1156564E-05
   192.0000      2.8326092E-05
   193.0000      2.8522689E-05
   194.0000      2.6095446E-05
   195.0000      2.5959664E-05
   196.0000      2.4680323E-05
   197.0000      2.3059378E-05
   198.0000      2.2606759E-05
   199.0000      2.0982277E-05
   200.0000      2.1102718E-05
   201.0000      1.9292725E-05
   202.0000      1.8483866E-05
   203.0000      1.8803925E-05
   204.0000      1.7190376E-05
   205.0000      1.7088913E-05
   206.0000      1.5727675E-05
   207.0000      1.5509140E-05
   208.0000      1.5046952E-05
   209.0000      1.4237037E-05
   210.0000      1.3745677E-05
   211.0000      1.3588105E-05
   212.0000      1.2870491E-05
   213.0000      1.2325266E-05
   214.0000      1.1867864E-05
   215.0000      1.1176096E-05
   216.0000      1.1317660E-05
   217.0000      1.0911111E-05
   218.0000      1.0163528E-05
   219.0000      9.9537629E-06
   220.0000      9.6398680E-06
   221.0000      9.4070774E-06
   222.0000      9.0685189E-06
   223.0000      8.5153561E-06
   224.0000      8.4681305E-06
   225.0000      7.9495376E-06
   226.0000      7.8072235E-06
   227.0000      7.4826439E-06
   228.0000      7.3647825E-06
   229.0000      7.2864236E-06
   230.0000      6.5539389E-06
   231.0000      6.5281097E-06
   232.0000      6.2725671E-06
   233.0000      6.1665164E-06
   234.0000      6.1123064E-06
   235.0000      5.6140434E-06
   236.0000      5.4987454E-06
   237.0000      5.4967963E-06
   238.0000      5.0348517E-06
   239.0000      5.1200200E-06
   240.0000      4.7233948E-06
   241.0000      4.8300935E-06
   242.0000      4.6365758E-06
   243.0000      4.3171322E-06
   244.0000      4.3025284E-06
   245.0000      4.0026998E-06
   246.0000      4.1221592E-06
   247.0000      3.7895088E-06
   248.0000      3.6411539E-06
   249.0000      3.5741796E-06
   250.0000      3.4377802E-06
   251.0000      3.4257380E-06
   252.0000      3.2323007E-06
   253.0000      3.1646020E-06
   254.0000      3.0928259E-06
   255.0000      2.9605324E-06
   256.0000      2.8198594E-06
   257.0000      2.7018248E-06
   258.0000      2.7274702E-06
   259.0000      2.5382981E-06
   260.0000      2.4849310E-06
   261.0000      2.4092708E-06
   262.0000      2.3266698E-06
   263.0000      2.2487986E-06
   264.0000      2.1399530E-06
   265.0000      2.1500587E-06
   266.0000      2.0157488E-06
   267.0000      1.9333413E-06
   268.0000      1.9195031E-06
   269.0000      1.8079400E-06
   270.0000      1.7606467E-06
   271.0000      1.7293207E-06
   272.0000      1.6597404E-06
   273.0000      1.5776836E-06
   274.0000      1.4963497E-06
   275.0000      1.4999197E-06
   276.0000      1.4090033E-06
   277.0000      1.3864462E-06
   278.0000      1.3015424E-06
   279.0000      1.2688914E-06
   280.0000      1.2402885E-06
   281.0000      1.1648669E-06
   282.0000      1.1396522E-06
   283.0000      1.0891473E-06
   284.0000      1.0745184E-06
   285.0000      1.0171797E-06
   286.0000      9.4976224E-07
   287.0000      9.4517759E-07
   288.0000      9.0592874E-07
   289.0000      8.6896409E-07
   290.0000      8.4507087E-07
   291.0000      7.6521877E-07
   292.0000      7.9579212E-07
   293.0000      7.3165086E-07
   294.0000      7.0460646E-07
   295.0000      6.7061382E-07
   296.0000      6.5785508E-07
   297.0000      6.2922481E-07
   298.0000      5.7950552E-07
   299.0000      5.6591779E-07
   300.0000      5.4436407E-07
   301.0000      5.1947336E-07
   302.0000      5.1267676E-07
   303.0000      4.6567249E-07
   304.0000      4.4933685E-07
   305.0000      4.3993299E-07
   306.0000      4.0387368E-07
   307.0000      3.9392961E-07
   308.0000      3.6567806E-07
   309.0000      3.6888676E-07
   310.0000      3.3206766E-07
   311.0000      3.2172107E-07
   312.0000      3.0071155E-07
   313.0000      2.8815447E-07
   314.0000      2.8154975E-07
   315.0000      2.5865543E-07
   316.0000      2.4320403E-07
   317.0000      2.3251228E-07
   318.0000      2.2115192E-07
   319.0000      2.0592658E-07
   320.0000      1.9298800E-07
   321.0000      1.8372768E-07
   322.0000      1.7597436E-07
   323.0000      1.6338771E-07
   324.0000      1.4960708E-07
   325.0000      1.4490803E-07
   326.0000      1.3522887E-07
   327.0000      1.2762645E-07
   328.0000      1.1834951E-07
   329.0000      1.0769742E-07
   330.0000      1.0291589E-07
   331.0000      9.4053107E-08
   332.0000      8.8029864E-08
   333.0000      8.5192227E-08
   334.0000      7.5694480E-08
   335.0000      7.1502754E-08
   336.0000      6.4946057E-08
   337.0000      5.9521540E-08
   338.0000      5.8203600E-08
   339.0000      5.1335043E-08
   340.0000      4.8337686E-08
   341.0000      9.0886999E-11
   342.0000      0.0000000E+00
   343.0000      0.0000000E+00
   344.0000      0.0000000E+00
   345.0000      0.0000000E+00
   346.0000      0.0000000E+00
   347.0000      0.0000000E+00
   348.0000      0.0000000E+00
   349.0000      0.0000000E+00
   350.0000      0.0000000E+00
   351.0000      0.0000000E+00
   352.0000      0.0000000E+00
   353.0000      0.0000000E+00
   354.0000      0.0000000E+00
   355.0000      0.0000000E+00
   356.0000      0.0000000E+00
   357.0000      0.0000000E+00
   358.0000      0.0000000E+00
   359.0000      0.0000000E+00
   360.0000      0.0000000E+00
   361.0000      0.0000000E+00
   362.0000      0.0000000E+00
   363.0000      0.0000000E+00
   364.0000      0.0000000E+00
   365.0000      0.0000000E+00
   366.0000      0.0000000E+00
   367.0000      0.0000000E+00
   368.0000      0.0000000E+00
   369.0000      0.0000000E+00
   370.0000      0.0000000E+00
   371.0000      0.0000000E+00
   372.0000      0.0000000E+00
   373.0000      0.0000000E+00
   374.0000      0.0000000E+00
   375.0000      0.0000000E+00
   376.0000      0.0000000E+00
   377.0000      0.0000000E+00
   378.0000      0.0000000E+00
   379.0000      0.0000000E+00
   380.0000      0.0000000E+00
   381.0000      0.0000000E+00
   382.0000      0.0000000E+00
   383.0000      0.0000000E+00
   384.0000      0.0000000E+00
   385.0000      0.0000000E+00
   386.0000      0.0000000E+00
   387.0000      0.0000000E+00
   388.0000      0.0000000E+00
   389.0000      0.0000000E+00
   390.0000      0.0000000E+00
   391.0000      0.0000000E+00
   392.0000      0.0000000E+00
   393.0000      0.0000000E+00
   394.0000      0.0000000E+00
   395.0000      0.0000000E+00
   396.0000      0.0000000E+00
   397.0000      0.0000000E+00
   398.0000      0.0000000E+00
   399.0000      0.0000000E+00
   400.0000      0.0000000E+00
   401.0000      0.0000000E+00
   402.0000      0.0000000E+00
   403.0000      0.0000000E+00
   404.0000      0.0000000E+00
   405.0000      0.0000000E+00
   406.0000      0.0000000E+00
   407.0000      0.0000000E+00
   408.0000      0.0000000E+00
   409.0000      0.0000000E+00
   410.0000      0.0000000E+00
   411.0000      0.0000000E+00
   412.0000      0.0000000E+00
   413.0000      0.0000000E+00
   414.0000      0.0000000E+00
   415.0000      0.0000000E+00
   416.0000      0.0000000E+00
   417.0000      0.0000000E+00
   418.0000      0.0000000E+00
   419.0000      0.0000000E+00
   420.0000      0.0000000E+00
   421.0000      0.0000000E+00
   422.0000      0.0000000E+00
   423.0000      0.0000000E+00
   424.0000      0.0000000E+00
   425.0000      0.0000000E+00
   426.0000      0.0000000E+00
   427.0000      0.0000000E+00
   428.0000      0.0000000E+00
   429.0000      0.0000000E+00
   430.0000      0.0000000E+00
   431.0000      0.0000000E+00
   432.0000      0.0000000E+00
   433.0000      0.0000000E+00
   434.0000      0.0000000E+00
   435.0000      0.0000000E+00
   436.0000      0.0000000E+00
   437.0000      0.0000000E+00
   438.0000      0.0000000E+00
   439.0000      0.0000000E+00
   440.0000      0.0000000E+00
   441.0000      0.0000000E+00
   442.0000      0.0000000E+00
   443.0000      0.0000000E+00
   444.0000      0.0000000E+00
   445.0000      0.0000000E+00
   446.0000      0.0000000E+00
   447.0000      0.0000000E+00
   448.0000      0.0000000E+00
   449.0000      0.0000000E+00
   450.0000      0.0000000E+00
   451.0000      0.0000000E+00
   452.0000      0.0000000E+00
   453.0000      0.0000000E+00
   454.0000      0.0000000E+00
   455.0000      0.0000000E+00
   456.0000      0.0000000E+00
   457.0000      0.0000000E+00
   458.0000      0.0000000E+00
   459.0000      0.0000000E+00
   460.0000      0.0000000E+00
   461.0000      0.0000000E+00
   462.0000      0.0000000E+00
   463.0000      0.0000000E+00
   464.0000      0.0000000E+00
   465.0000      0.0000000E+00
   466.0000      0.0000000E+00
   467.0000      0.0000000E+00
   468.0000      0.0000000E+00
   469.0000      0.0000000E+00
   470.0000      0.0000000E+00
   471.0000      0.0000000E+00
   472.0000      0.0000000E+00
   473.0000      0.0000000E+00
   474.0000      0.0000000E+00
   475.0000      0.0000000E+00
   476.0000      0.0000000E+00
   477.0000      0.0000000E+00
   478.0000      0.0000000E+00
   479.0000      0.0000000E+00
   480.0000      0.0000000E+00
   481.0000      0.0000000E+00
   482.0000      0.0000000E+00
   483.0000      0.0000000E+00
   484.0000      0.0000000E+00
   485.0000      0.0000000E+00
   486.0000      0.0000000E+00
   487.0000      0.0000000E+00
   488.0000      0.0000000E+00
   489.0000      0.0000000E+00
   490.0000      0.0000000E+00
   491.0000      0.0000000E+00
   492.0000      0.0000000E+00
   493.0000      0.0000000E+00
   494.0000      0.0000000E+00
   495.0000      0.0000000E+00
   496.0000      0.0000000E+00
   497.0000      0.0000000E+00
   498.0000      0.0000000E+00
   499.0000      0.0000000E+00
   500.0000      0.0000000E+00
   501.0000      0.0000000E+00
   502.0000      0.0000000E+00
   503.0000      0.0000000E+00
   504.0000      0.0000000E+00
   505.0000      0.0000000E+00
   506.0000      0.0000000E+00
   507.0000      0.0000000E+00
   508.0000      0.0000000E+00
   509.0000      0.0000000E+00
   510.0000      0.0000000E+00
   511.0000      0.0000000E+00


==> Figure/spt_e0_h2.5.dat <==
  0.0000000E+00  0.0000000E+00
   1.000000      0.4892226    
   2.000000      0.1347200    
   3.000000      3.8856681E-02
   4.000000      3.5825256E-02
   5.000000      3.9445471E-02
   6.000000      2.4358138E-02
   7.000000      2.4385510E-02
   8.000000      2.0840330E-02
   9.000000      1.5936043E-02
   10.00000      1.3406479E-02
   11.00000      9.9821864E-03
   12.00000      1.0218236E-02
   13.00000      9.1147758E-03
   14.00000      7.7685118E-03
   15.00000      7.3935809E-03
   16.00000      6.1062756E-03
   17.00000      5.9337718E-03
   18.00000      5.4192524E-03
   19.00000      4.6627116E-03
   20.00000      4.0999129E-03
   21.00000      4.5284196E-03
   22.00000      3.5773204E-03
   23.00000      3.2053487E-03
   24.00000      3.2235191E-03
   25.00000      3.1395084E-03
   26.00000      2.9347450E-03
   27.00000      2.5247915E-03
   28.00000      2.3666811E-03
   29.00000      2.4879645E-03
   30.00000      2.2328750E-03
   31.00000      2.3128951E-03
   32.00000      1.9593134E-03
   33.00000      1.8513144E-03
   34.00000      1.8927978E-03
   35.00000      1.6490254E-03
   36.00000      1.6937772E-03
   37.00000      1.5586626E-03
   38.00000      1.5882460E-03
   39.00000      1.4891396E-03
   40.00000      1.2712231E-03
   41.00000      1.4146146E-03
   42.00000      1.2740693E-03
   43.00000      1.3263152E-03
   44.00000      1.1797736E-03
   45.00000      1.1218580E-03
   46.00000      1.1496450E-03
   47.00000      1.0221180E-03
   48.00000      1.0587756E-03
   49.00000      1.0096320E-03
   50.00000      1.0178036E-03
   51.00000      9.4418152E-04
   52.00000      8.5999223E-04
   53.00000      9.1740652E-04
   54.00000      8.0161018E-04
   55.00000      8.9464075E-04
   56.00000      7.5772835E-04
   57.00000      7.7252969E-04
   58.00000      7.4665906E-04
   59.00000      7.3217927E-04
   60.00000      7.2571734E-04
   61.00000      6.8721443E-04
   62.00000      6.7711715E-04
   63.00000      6.5031473E-04
   64.00000      6.0107734E-04
   65.00000      6.4638426E-04
   66.00000      5.6858786E-04
   67.00000      5.7921989E-04
   68.00000      5.8535644E-04
   69.00000      5.2114140E-04
   70.00000      5.4619258E-04
   71.00000      5.0800329E-04
   72.00000      5.2324450E-04
   73.00000      4.8308825E-04
   74.00000      4.6334328E-04
   75.00000      4.5536752E-04
   76.00000      4.4544225E-04
   77.00000      4.5650004E-04
   78.00000      4.1662806E-04
   79.00000      4.3130817E-04
   80.00000      4.2338105E-04
   81.00000      3.8772158E-04
   82.00000      4.0126324E-04
   83.00000      3.5417287E-04
   84.00000      3.7305735E-04
   85.00000      3.6363094E-04
   86.00000      3.5375060E-04
   87.00000      3.4703212E-04
   88.00000      3.1478432E-04
   89.00000      3.5536545E-04
   90.00000      3.0447822E-04
   91.00000      3.1333856E-04
   92.00000      3.0244625E-04
   93.00000      2.9722144E-04
   94.00000      2.8787204E-04
   95.00000      2.7032872E-04
   96.00000      2.6529632E-04
   97.00000      2.7208662E-04
   98.00000      2.6063441E-04
   99.00000      2.6458039E-04
   100.0000      2.4524916E-04
   101.0000      2.5215524E-04
   102.0000      2.3906995E-04
   103.0000      2.2676231E-04
   104.0000      2.3213847E-04
   105.0000      2.2050893E-04
   106.0000      2.2387251E-04
   107.0000      2.1064968E-04
   108.0000      2.0098207E-04
   109.0000      1.9803228E-04
   110.0000      1.9813562E-04
   111.0000      1.9842865E-04
   112.0000      1.8931586E-04
   113.0000      1.8292855E-04
   114.0000      1.8721378E-04
   115.0000      1.7098144E-04
   116.0000      1.6761904E-04
   117.0000      1.6497623E-04
   118.0000      1.6752791E-04
   119.0000      1.6214268E-04
   120.0000      1.5512080E-04
   121.0000      1.5047875E-04
   122.0000      1.4494554E-04
   123.0000      1.5619503E-04
   124.0000      1.3776193E-04
   125.0000      1.4267077E-04
   126.0000      1.2781878E-04
   127.0000      1.3268593E-04
   128.0000      1.3158185E-04
   129.0000      1.2140976E-04
   130.0000      1.2397103E-04
   131.0000      1.1462388E-04
   132.0000      1.2084737E-04
   133.0000      1.1506425E-04
   134.0000      1.0341116E-04
   135.0000      1.1206145E-04
   136.0000      1.0559789E-04
   137.0000      1.0439866E-04
   138.0000      9.8946388E-05
   139.0000      9.4557719E-05
   140.0000      9.9779514E-05
   141.0000      9.2983028E-05
   142.0000      9.1326860E-05
   143.0000      8.9755638E-05
   144.0000      8.8565852E-05
   145.0000      8.7319684E-05
   146.0000      8.2780636E-05
   147.0000      7.8532728E-05
   148.0000      8.0837977E-05
   149.0000      7.8442630E-05
   150.0000      7.6652395E-05
   151.0000      7.2611205E-05
   152.0000      7.3623349E-05
   153.0000      6.9073307E-05
   154.0000      7.0935916E-05
   155.0000      6.7461595E-05
   156.0000      6.5799264E-05
   157.0000      6.6126682E-05
   158.0000      5.9439186E-05
   159.0000      6.0887778E-05
   160.0000      5.9379319E-05
   161.0000      6.0899569E-05
   162.0000      5.5693723E-05
   163.0000      5.3150634E-05
   164.0000      5.5192566E-05
   165.0000      5.2045303E-05
   166.0000      5.3308730E-05
   167.0000      4.9756622E-05
   168.0000      4.8154208E-05
   169.0000      4.9251339E-05
   170.0000      4.6388006E-05
   171.0000      4.6200603E-05
   172.0000      4.4153425E-05
   173.0000      4.4246888E-05
   174.0000      4.3046402E-05
   175.0000      4.0368581E-05
   176.0000      4.0578903E-05
   177.0000      3.8691509E-05
   178.0000      3.9944283E-05
   179.0000      3.8134251E-05
   180.0000      3.6359881E-05
   181.0000      3.6091664E-05
   182.0000      3.5503388E-05
   183.0000      3.4697565E-05
   184.0000      3.2455708E-05
   185.0000      3.3121745E-05
   186.0000      3.3014225E-05
   187.0000      3.1116811E-05
   188.0000      3.0663272E-05
   189.0000      2.9160383E-05
   190.0000      2.9273075E-05
   191.0000      2.8717461E-05
   192.0000      2.6723494E-05
   193.0000      2.7424830E-05
   194.0000      2.6180540E-05
   195.0000      2.5838928E-05
   196.0000      2.5712132E-05
   197.0000      2.4037865E-05
   198.0000      2.4245956E-05
   199.0000      2.3261306E-05
   200.0000      2.2983544E-05
   201.0000      2.1699230E-05
   202.0000      2.1499260E-05
   203.0000      2.2313860E-05
   204.0000      2.0555699E-05
   205.0000      2.0631205E-05
   206.0000      1.9276036E-05
   207.0000      1.9598418E-05
   208.0000      1.9038407E-05
   209.0000      1.8070778E-05
   210.0000      1.8014245E-05
   211.0000      1.8160626E-05
   212.0000      1.7302176E-05
   213.0000      1.6636910E-05
   214.0000      1.6353984E-05
   215.0000      1.5781507E-05
   216.0000      1.6145608E-05
   217.0000      1.5667893E-05
   218.0000      1.4686628E-05
   219.0000      1.4591496E-05
   220.0000      1.4327225E-05
   221.0000      1.3914021E-05
   222.0000      1.3987270E-05
   223.0000      1.2996101E-05
   224.0000      1.3071094E-05
   225.0000      1.2536133E-05
   226.0000      1.2499498E-05
   227.0000      1.2033736E-05
   228.0000      1.2089608E-05
   229.0000      1.2055306E-05
   230.0000      1.0897785E-05
   231.0000      1.0997784E-05
   232.0000      1.0676991E-05
   233.0000      1.0684485E-05
   234.0000      1.0539356E-05
   235.0000      9.9054469E-06
   236.0000      9.7284437E-06
   237.0000      1.0016987E-05
   238.0000      9.0678532E-06
   239.0000      9.4136340E-06
   240.0000      8.7539738E-06
   241.0000      9.1097345E-06
   242.0000      8.7077924E-06
   243.0000      8.2965189E-06
   244.0000      8.3450268E-06
   245.0000      7.6542192E-06
   246.0000      8.1590124E-06
   247.0000      7.5303715E-06
   248.0000      7.2545949E-06
   249.0000      7.2448138E-06
   250.0000      7.0234896E-06
   251.0000      7.1996888E-06
   252.0000      6.8787654E-06
   253.0000      6.7308911E-06
   254.0000      6.6645816E-06
   255.0000      6.4518977E-06
   256.0000      6.1707401E-06
   257.0000      5.9933691E-06
   258.0000      6.1627052E-06
   259.0000      5.8680721E-06
   260.0000      5.6758672E-06
   261.0000      5.6104636E-06
   262.0000      5.4791362E-06
   263.0000      5.4159254E-06
   264.0000      5.2202249E-06
   265.0000      5.2653172E-06
   266.0000      5.0125373E-06
   267.0000      4.8392280E-06
   268.0000      4.9242849E-06
   269.0000      4.7146168E-06
   270.0000      4.6011651E-06
   271.0000      4.6430955E-06
   272.0000      4.4585722E-06
   273.0000      4.3970717E-06
   274.0000      4.2064280E-06
   275.0000      4.2655829E-06
   276.0000      4.1122703E-06
   277.0000      4.0574405E-06
   278.0000      3.9527981E-06
   279.0000      3.8259832E-06
   280.0000      3.8032817E-06
   281.0000      3.6888682E-06
   282.0000      3.6441670E-06
   283.0000      3.5507871E-06
   284.0000      3.5645221E-06
   285.0000      3.4286754E-06
   286.0000      3.3512997E-06
   287.0000      3.3864264E-06
   288.0000      3.2961455E-06
   289.0000      3.2750588E-06
   290.0000      3.2283356E-06
   291.0000      2.9327007E-06
   292.0000      3.1462823E-06
   293.0000      3.0124943E-06
   294.0000      2.9596256E-06
   295.0000      2.8897753E-06
   296.0000      2.8744757E-06
   297.0000      2.8509287E-06
   298.0000      2.6684797E-06
   299.0000      2.7160431E-06
   300.0000      2.6610498E-06
   301.0000      2.6146258E-06
   302.0000      2.6446244E-06
   303.0000      2.5275417E-06
   304.0000      2.4807036E-06
   305.0000      2.5358445E-06
   306.0000      2.4577650E-06
   307.0000      2.4724891E-06
   308.0000      2.3340879E-06
   309.0000      2.4530282E-06
   310.0000      2.2993277E-06
   311.0000      2.3010834E-06
   312.0000      2.2487632E-06
   313.0000      2.2705149E-06
   314.0000      2.3125269E-06
   315.0000      2.2091513E-06
   316.0000      2.1827434E-06
   317.0000      2.1941751E-06
   318.0000      2.1474773E-06
   319.0000      2.1198657E-06
   320.0000      2.1147594E-06
   321.0000      2.1446524E-06
   322.0000      2.1776648E-06
   323.0000      2.1048916E-06
   324.0000      2.0328018E-06
   325.0000      2.0990249E-06
   326.0000      2.1054557E-06
   327.0000      2.1002877E-06
   328.0000      2.0948730E-06
   329.0000      2.0309940E-06
   330.0000      2.1001927E-06
   331.0000      2.0618772E-06
   332.0000      2.0881625E-06
   333.0000      2.1553333E-06
   334.0000      2.1030166E-06
   335.0000      2.1661872E-06
   336.0000      2.1704254E-06
   337.0000      2.1723990E-06
   338.0000      2.3287041E-06
   339.0000      2.2925442E-06
   340.0000      2.3051077E-06
   341.0000      8.2388522E-07
   342.0000      0.0000000E+00
   343.0000      0.0000000E+00
   344.0000      0.0000000E+00
   345.0000      0.0000000E+00
   346.0000      0.0000000E+00
   347.0000      0.0000000E+00
   348.0000      0.0000000E+00
   349.0000      0.0000000E+00
   350.0000      0.0000000E+00
   351.0000      0.0000000E+00
   352.0000      0.0000000E+00
   353.0000      0.0000000E+00
   354.0000      0.0000000E+00
   355.0000      0.0000000E+00
   356.0000      0.0000000E+00
   357.0000      0.0000000E+00
   358.0000      0.0000000E+00
   359.0000      0.0000000E+00
   360.0000      0.0000000E+00
   361.0000      0.0000000E+00
   362.0000      0.0000000E+00
   363.0000      0.0000000E+00
   364.0000      0.0000000E+00
   365.0000      0.0000000E+00
   366.0000      0.0000000E+00
   367.0000      0.0000000E+00
   368.0000      0.0000000E+00
   369.0000      0.0000000E+00
   370.0000      0.0000000E+00
   371.0000      0.0000000E+00
   372.0000      0.0000000E+00
   373.0000      0.0000000E+00
   374.0000      0.0000000E+00
   375.0000      0.0000000E+00
   376.0000      0.0000000E+00
   377.0000      0.0000000E+00
   378.0000      0.0000000E+00
   379.0000      0.0000000E+00
   380.0000      0.0000000E+00
   381.0000      0.0000000E+00
   382.0000      0.0000000E+00
   383.0000      0.0000000E+00
   384.0000      0.0000000E+00
   385.0000      0.0000000E+00
   386.0000      0.0000000E+00
   387.0000      0.0000000E+00
   388.0000      0.0000000E+00
   389.0000      0.0000000E+00
   390.0000      0.0000000E+00
   391.0000      0.0000000E+00
   392.0000      0.0000000E+00
   393.0000      0.0000000E+00
   394.0000      0.0000000E+00
   395.0000      0.0000000E+00
   396.0000      0.0000000E+00
   397.0000      0.0000000E+00
   398.0000      0.0000000E+00
   399.0000      0.0000000E+00
   400.0000      0.0000000E+00
   401.0000      0.0000000E+00
   402.0000      0.0000000E+00
   403.0000      0.0000000E+00
   404.0000      0.0000000E+00
   405.0000      0.0000000E+00
   406.0000      0.0000000E+00
   407.0000      0.0000000E+00
   408.0000      0.0000000E+00
   409.0000      0.0000000E+00
   410.0000      0.0000000E+00
   411.0000      0.0000000E+00
   412.0000      0.0000000E+00
   413.0000      0.0000000E+00
   414.0000      0.0000000E+00
   415.0000      0.0000000E+00
   416.0000      0.0000000E+00
   417.0000      0.0000000E+00
   418.0000      0.0000000E+00
   419.0000      0.0000000E+00
   420.0000      0.0000000E+00
   421.0000      0.0000000E+00
   422.0000      0.0000000E+00
   423.0000      0.0000000E+00
   424.0000      0.0000000E+00
   425.0000      0.0000000E+00
   426.0000      0.0000000E+00
   427.0000      0.0000000E+00
   428.0000      0.0000000E+00
   429.0000      0.0000000E+00
   430.0000      0.0000000E+00
   431.0000      0.0000000E+00
   432.0000      0.0000000E+00
   433.0000      0.0000000E+00
   434.0000      0.0000000E+00
   435.0000      0.0000000E+00
   436.0000      0.0000000E+00
   437.0000      0.0000000E+00
   438.0000      0.0000000E+00
   439.0000      0.0000000E+00
   440.0000      0.0000000E+00
   441.0000      0.0000000E+00
   442.0000      0.0000000E+00
   443.0000      0.0000000E+00
   444.0000      0.0000000E+00
   445.0000      0.0000000E+00
   446.0000      0.0000000E+00
   447.0000      0.0000000E+00
   448.0000      0.0000000E+00
   449.0000      0.0000000E+00
   450.0000      0.0000000E+00
   451.0000      0.0000000E+00
   452.0000      0.0000000E+00
   453.0000      0.0000000E+00
   454.0000      0.0000000E+00
   455.0000      0.0000000E+00
   456.0000      0.0000000E+00
   457.0000      0.0000000E+00
   458.0000      0.0000000E+00
   459.0000      0.0000000E+00
   460.0000      0.0000000E+00
   461.0000      0.0000000E+00
   462.0000      0.0000000E+00
   463.0000      0.0000000E+00
   464.0000      0.0000000E+00
   465.0000      0.0000000E+00
   466.0000      0.0000000E+00
   467.0000      0.0000000E+00
   468.0000      0.0000000E+00
   469.0000      0.0000000E+00
   470.0000      0.0000000E+00
   471.0000      0.0000000E+00
   472.0000      0.0000000E+00
   473.0000      0.0000000E+00
   474.0000      0.0000000E+00
   475.0000      0.0000000E+00
   476.0000      0.0000000E+00
   477.0000      0.0000000E+00
   478.0000      0.0000000E+00
   479.0000      0.0000000E+00
   480.0000      0.0000000E+00
   481.0000      0.0000000E+00
   482.0000      0.0000000E+00
   483.0000      0.0000000E+00
   484.0000      0.0000000E+00
   485.0000      0.0000000E+00
   486.0000      0.0000000E+00
   487.0000      0.0000000E+00
   488.0000      0.0000000E+00
   489.0000      0.0000000E+00
   490.0000      0.0000000E+00
   491.0000      0.0000000E+00
   492.0000      0.0000000E+00
   493.0000      0.0000000E+00
   494.0000      0.0000000E+00
   495.0000      0.0000000E+00
   496.0000      0.0000000E+00
   497.0000      0.0000000E+00
   498.0000      0.0000000E+00
   499.0000      0.0000000E+00
   500.0000      0.0000000E+00
   501.0000      0.0000000E+00
   502.0000      0.0000000E+00
   503.0000      0.0000000E+00
   504.0000      0.0000000E+00
   505.0000      0.0000000E+00
   506.0000      0.0000000E+00
   507.0000      0.0000000E+00
   508.0000      0.0000000E+00
   509.0000      0.0000000E+00
   510.0000      0.0000000E+00
   511.0000      0.0000000E+00


==> Figure/spt_e2.5_h0.dat <==
  0.0000000E+00  0.0000000E+00
   1.000000      2.2373474E-06
   2.000000      5.3364984E-06
   3.000000      7.6725373E-06
   4.000000      8.0187037E-06
   5.000000      1.5140346E-05
   6.000000      1.2733966E-05
   7.000000      1.7441947E-05
   8.000000      1.9510007E-05
   9.000000      1.9403775E-05
   10.00000      2.4806688E-05
   11.00000      2.2183374E-05
   12.00000      2.7720136E-05
   13.00000      3.2072738E-05
   14.00000      3.0394067E-05
   15.00000      3.2484724E-05
   16.00000      3.3949116E-05
   17.00000      3.9677176E-05
   18.00000      4.1153009E-05
   19.00000      4.1239065E-05
   20.00000      4.2518543E-05
   21.00000      5.0242223E-05
   22.00000      4.7003559E-05
   23.00000      4.8532267E-05
   24.00000      5.2037187E-05
   25.00000      5.8814872E-05
   26.00000      6.1458319E-05
   27.00000      5.5278677E-05
   28.00000      5.8236168E-05
   29.00000      6.6709705E-05
   30.00000      6.3855550E-05
   31.00000      7.1851719E-05
   32.00000      6.8810899E-05
   33.00000      7.1798662E-05
   34.00000      7.7317229E-05
   35.00000      7.0737391E-05
   36.00000      7.9061763E-05
   37.00000      7.7454752E-05
   38.00000      8.5840082E-05
   39.00000      8.3720901E-05
   40.00000      7.9607809E-05
   41.00000      9.1731126E-05
   42.00000      8.7979941E-05
   43.00000      9.7480683E-05
   44.00000      9.2950417E-05
   45.00000      9.1607304E-05
   46.00000      9.9144410E-05
   47.00000      9.6979536E-05
   48.00000      1.0355945E-04
   49.00000      1.0104954E-04
   50.00000      1.1128445E-04
   51.00000      1.0683210E-04
   52.00000      1.0170840E-04
   53.00000      1.1241443E-04
   54.00000      1.0525219E-04
   55.00000      1.2326520E-04
   56.00000      1.1219228E-04
   57.00000      1.1575488E-04
   58.00000      1.1804709E-04
   59.00000      1.1820551E-04
   60.00000      1.2523643E-04
   61.00000      1.2459235E-04
   62.00000      1.2671569E-04
   63.00000      1.2760366E-04
   64.00000      1.2257310E-04
   65.00000      1.3905570E-04
   66.00000      1.2556177E-04
   67.00000      1.3474085E-04
   68.00000      1.4350230E-04
   69.00000      1.2976072E-04
   70.00000      1.3945252E-04
   71.00000      1.3165566E-04
   72.00000      1.4912459E-04
   73.00000      1.4222650E-04
   74.00000      1.4307801E-04
   75.00000      1.4451279E-04
   76.00000      1.4565361E-04
   77.00000      1.5054658E-04
   78.00000      1.4323632E-04
   79.00000      1.4793026E-04
   80.00000      1.5659012E-04
   81.00000      1.4769085E-04
   82.00000      1.5915421E-04
   83.00000      1.4800248E-04
   84.00000      1.5606594E-04
   85.00000      1.5924874E-04
   86.00000      1.5668281E-04
   87.00000      1.5922048E-04
   88.00000      1.5035574E-04
   89.00000      1.7255482E-04
   90.00000      1.5691017E-04
   91.00000      1.6186031E-04
   92.00000      1.6270792E-04
   93.00000      1.6169663E-04
   94.00000      1.6688998E-04
   95.00000      1.5785446E-04
   96.00000      1.6385695E-04
   97.00000      1.6765778E-04
   98.00000      1.6358405E-04
   99.00000      1.7113538E-04
   100.0000      1.6189592E-04
   101.0000      1.7440019E-04
   102.0000      1.6679698E-04
   103.0000      1.5731184E-04
   104.0000      1.6899055E-04
   105.0000      1.6082577E-04
   106.0000      1.7390662E-04
   107.0000      1.6547920E-04
   108.0000      1.6089206E-04
   109.0000      1.6450835E-04
   110.0000      1.6506626E-04
   111.0000      1.7068267E-04
   112.0000      1.6285437E-04
   113.0000      1.6348597E-04
   114.0000      1.6781481E-04
   115.0000      1.6158340E-04
   116.0000      1.5783844E-04
   117.0000      1.6130562E-04
   118.0000      1.5990979E-04
   119.0000      1.5980785E-04
   120.0000      1.5620927E-04
   121.0000      1.5016102E-04
   122.0000      1.5670797E-04
   123.0000      1.6399297E-04
   124.0000      1.4663795E-04
   125.0000      1.5384084E-04
   126.0000      1.4118532E-04
   127.0000      1.5171550E-04
   128.0000      1.4915819E-04
   129.0000      1.3994928E-04
   130.0000      1.4705335E-04
   131.0000      1.3622698E-04
   132.0000      1.4361041E-04
   133.0000      1.3689793E-04
   134.0000      1.2742497E-04
   135.0000      1.3736392E-04
   136.0000      1.2963604E-04
   137.0000      1.2951947E-04
   138.0000      1.2472547E-04
   139.0000      1.2046783E-04
   140.0000      1.2604997E-04
   141.0000      1.1754445E-04
   142.0000      1.1642704E-04
   143.0000      1.1501773E-04
   144.0000      1.1201897E-04
   145.0000      1.1187713E-04
   146.0000      1.0542425E-04
   147.0000      1.0317992E-04
   148.0000      1.0426847E-04
   149.0000      9.8976110E-05
   150.0000      9.7576376E-05
   151.0000      9.1076436E-05
   152.0000      9.3650844E-05
   153.0000      8.7418812E-05
   154.0000      8.8900408E-05
   155.0000      8.3138075E-05
   156.0000      8.1382932E-05
   157.0000      8.1134131E-05
   158.0000      7.4245552E-05
   159.0000      7.4621028E-05
   160.0000      7.2307659E-05
   161.0000      7.3399220E-05
   162.0000      6.7931476E-05
   163.0000      6.3097912E-05
   164.0000      6.3677246E-05
   165.0000      6.0900373E-05
   166.0000      6.1000897E-05
   167.0000      5.5662986E-05
   168.0000      5.3345186E-05
   169.0000      5.5072738E-05
   170.0000      5.1924300E-05
   171.0000      5.0192597E-05
   172.0000      4.7484882E-05
   173.0000      4.7568577E-05
   174.0000      4.5495242E-05
   175.0000      4.2015206E-05
   176.0000      4.1460484E-05
   177.0000      3.9358663E-05
   178.0000      4.0542880E-05
   179.0000      3.8449714E-05
   180.0000      3.5602658E-05
   181.0000      3.5337453E-05
   182.0000      3.4442270E-05
   183.0000      3.3615292E-05
   184.0000      3.0798317E-05
   185.0000      3.0707171E-05
   186.0000      3.0557807E-05
   187.0000      2.8793815E-05
   188.0000      2.7967784E-05
   189.0000      2.6568234E-05
   190.0000      2.5935704E-05
   191.0000      2.5963978E-05
   192.0000      2.3962872E-05
   193.0000      2.4565679E-05
   194.0000      2.2810129E-05
   195.0000      2.2935666E-05
   196.0000      2.2226681E-05
   197.0000      2.1087653E-05
   198.0000      2.0858886E-05
   199.0000      1.9646479E-05
   200.0000      1.9977650E-05
   201.0000      1.8439167E-05
   202.0000      1.7984559E-05
   203.0000      1.8548792E-05
   204.0000      1.7147484E-05
   205.0000      1.7337103E-05
   206.0000      1.6095830E-05
   207.0000      1.6039259E-05
   208.0000      1.5724896E-05
   209.0000      1.5095051E-05
   210.0000      1.4789221E-05
   211.0000      1.4761278E-05
   212.0000      1.4131385E-05
   213.0000      1.3748642E-05
   214.0000      1.3349901E-05
   215.0000      1.2709696E-05
   216.0000      1.2975145E-05
   217.0000      1.2571282E-05
   218.0000      1.1836605E-05
   219.0000      1.1790026E-05
   220.0000      1.1534491E-05
   221.0000      1.1353411E-05
   222.0000      1.1063461E-05
   223.0000      1.0494406E-05
   224.0000      1.0539145E-05
   225.0000      9.9780082E-06
   226.0000      9.8982391E-06
   227.0000      9.5669993E-06
   228.0000      9.5142204E-06
   229.0000      9.4994775E-06
   230.0000      8.6231012E-06
   231.0000      8.6644395E-06
   232.0000      8.4110434E-06
   233.0000      8.3446876E-06
   234.0000      8.3127225E-06
   235.0000      7.7143186E-06
   236.0000      7.6231827E-06
   237.0000      7.6948072E-06
   238.0000      7.1188697E-06
   239.0000      7.2788889E-06
   240.0000      6.7778296E-06
   241.0000      6.9955609E-06
   242.0000      6.7884780E-06
   243.0000      6.3696416E-06
   244.0000      6.4013848E-06
   245.0000      6.0016328E-06
   246.0000      6.2270456E-06
   247.0000      5.7783632E-06
   248.0000      5.6012918E-06
   249.0000      5.5500345E-06
   250.0000      5.3776371E-06
   251.0000      5.3924869E-06
   252.0000      5.1316715E-06
   253.0000      5.0722324E-06
   254.0000      4.9929163E-06
   255.0000      4.8185757E-06
   256.0000      4.6316295E-06
   257.0000      4.4637777E-06
   258.0000      4.5391002E-06
   259.0000      4.2641559E-06
   260.0000      4.2056536E-06
   261.0000      4.1109683E-06
   262.0000      3.9992806E-06
   263.0000      3.8970807E-06
   264.0000      3.7321151E-06
   265.0000      3.7840214E-06
   266.0000      3.5762280E-06
   267.0000      3.4516420E-06
   268.0000      3.4532275E-06
   269.0000      3.2789385E-06
   270.0000      3.2158239E-06
   271.0000      3.1819593E-06
   272.0000      3.0795666E-06
   273.0000      2.9458442E-06
   274.0000      2.8148324E-06
   275.0000      2.8412396E-06
   276.0000      2.6890480E-06
   277.0000      2.6662394E-06
   278.0000      2.5215340E-06
   279.0000      2.4764577E-06
   280.0000      2.4370117E-06
   281.0000      2.3055916E-06
   282.0000      2.2720860E-06
   283.0000      2.1864935E-06
   284.0000      2.1728656E-06
   285.0000      2.0703794E-06
   286.0000      1.9481197E-06
   287.0000      1.9511137E-06
   288.0000      1.8822848E-06
   289.0000      1.8188090E-06
   290.0000      1.7812530E-06
   291.0000      1.6241532E-06
   292.0000      1.7013983E-06
   293.0000      1.5748179E-06
   294.0000      1.5265480E-06
   295.0000      1.4622977E-06
   296.0000      1.4455821E-06
   297.0000      1.3914541E-06
   298.0000      1.2899948E-06
   299.0000      1.2692084E-06
   300.0000      1.2276524E-06
   301.0000      1.1799123E-06
   302.0000      1.1725101E-06
   303.0000      1.0718720E-06
   304.0000      1.0412983E-06
   305.0000      1.0260758E-06
   306.0000      9.4775447E-07
   307.0000      9.3057946E-07
   308.0000      8.6980850E-07
   309.0000      8.8269746E-07
   310.0000      7.9970556E-07
   311.0000      7.8027659E-07
   312.0000      7.3368483E-07
   313.0000      7.0782897E-07
   314.0000      6.9594353E-07
   315.0000      6.4356925E-07
   316.0000      6.0874180E-07
   317.0000      5.8557725E-07
   318.0000      5.6083979E-07
   319.0000      5.2522506E-07
   320.0000      4.9535055E-07
   321.0000      4.7452139E-07
   322.0000      4.5733552E-07
   323.0000      4.2722138E-07
   324.0000      3.9370212E-07
   325.0000      3.8366150E-07
   326.0000      3.6031420E-07
   327.0000      3.4216271E-07
   328.0000      3.1924628E-07
   329.0000      2.9217981E-07
   330.0000      2.8093862E-07
   331.0000      2.5840177E-07
   332.0000      2.4310930E-07
   333.0000      2.3674001E-07
   334.0000      2.1166775E-07
   335.0000      2.0110835E-07
   336.0000      1.8380167E-07
   337.0000      1.6938353E-07
   338.0000      1.6669398E-07
   339.0000      1.4791836E-07
   340.0000      1.4005030E-07
   341.0000      2.8005723E-10
   342.0000      0.0000000E+00
   343.0000      0.0000000E+00
   344.0000      0.0000000E+00
   345.0000      0.0000000E+00
   346.0000      0.0000000E+00
   347.0000      0.0000000E+00
   348.0000      0.0000000E+00
   349.0000      0.0000000E+00
   350.0000      0.0000000E+00
   351.0000      0.0000000E+00
   352.0000      0.0000000E+00
   353.0000      0.0000000E+00
   354.0000      0.0000000E+00
   355.0000      0.0000000E+00
   356.0000      0.0000000E+00
   357.0000      0.0000000E+00
   358.0000      0.0000000E+00
   359.0000      0.0000000E+00
   360.0000      0.0000000E+00
   361.0000      0.0000000E+00
   362.0000      0.0000000E+00
   363.0000      0.0000000E+00
   364.0000      0.0000000E+00
   365.0000      0.0000000E+00
   366.0000      0.0000000E+00
   367.0000      0.0000000E+00
   368.0000      0.0000000E+00
   369.0000      0.0000000E+00
   370.0000      0.0000000E+00
   371.0000      0.0000000E+00
   372.0000      0.0000000E+00
   373.0000      0.0000000E+00
   374.0000      0.0000000E+00
   375.0000      0.0000000E+00
   376.0000      0.0000000E+00
   377.0000      0.0000000E+00
   378.0000      0.0000000E+00
   379.0000      0.0000000E+00
   380.0000      0.0000000E+00
   381.0000      0.0000000E+00
   382.0000      0.0000000E+00
   383.0000      0.0000000E+00
   384.0000      0.0000000E+00
   385.0000      0.0000000E+00
   386.0000      0.0000000E+00
   387.0000      0.0000000E+00
   388.0000      0.0000000E+00
   389.0000      0.0000000E+00
   390.0000      0.0000000E+00
   391.0000      0.0000000E+00
   392.0000      0.0000000E+00
   393.0000      0.0000000E+00
   394.0000      0.0000000E+00
   395.0000      0.0000000E+00
   396.0000      0.0000000E+00
   397.0000      0.0000000E+00
   398.0000      0.0000000E+00
   399.0000      0.0000000E+00
   400.0000      0.0000000E+00
   401.0000      0.0000000E+00
   402.0000      0.0000000E+00
   403.0000      0.0000000E+00
   404.0000      0.0000000E+00
   405.0000      0.0000000E+00
   406.0000      0.0000000E+00
   407.0000      0.0000000E+00
   408.0000      0.0000000E+00
   409.0000      0.0000000E+00
   410.0000      0.0000000E+00
   411.0000      0.0000000E+00
   412.0000      0.0000000E+00
   413.0000      0.0000000E+00
   414.0000      0.0000000E+00
   415.0000      0.0000000E+00
   416.0000      0.0000000E+00
   417.0000      0.0000000E+00
   418.0000      0.0000000E+00
   419.0000      0.0000000E+00
   420.0000      0.0000000E+00
   421.0000      0.0000000E+00
   422.0000      0.0000000E+00
   423.0000      0.0000000E+00
   424.0000      0.0000000E+00
   425.0000      0.0000000E+00
   426.0000      0.0000000E+00
   427.0000      0.0000000E+00
   428.0000      0.0000000E+00
   429.0000      0.0000000E+00
   430.0000      0.0000000E+00
   431.0000      0.0000000E+00
   432.0000      0.0000000E+00
   433.0000      0.0000000E+00
   434.0000      0.0000000E+00
   435.0000      0.0000000E+00
   436.0000      0.0000000E+00
   437.0000      0.0000000E+00
   438.0000      0.0000000E+00
   439.0000      0.0000000E+00
   440.0000      0.0000000E+00
   441.0000      0.0000000E+00
   442.0000      0.0000000E+00
   443.0000      0.0000000E+00
   444.0000      0.0000000E+00
   445.0000      0.0000000E+00
   446.0000      0.0000000E+00
   447.0000      0.0000000E+00
   448.0000      0.0000000E+00
   449.0000      0.0000000E+00
   450.0000      0.0000000E+00
   451.0000      0.0000000E+00
   452.0000      0.0000000E+00
   453.0000      0.0000000E+00
   454.0000      0.0000000E+00
   455.0000      0.0000000E+00
   456.0000      0.0000000E+00
   457.0000      0.0000000E+00
   458.0000      0.0000000E+00
   459.0000      0.0000000E+00
   460.0000      0.0000000E+00
   461.0000      0.0000000E+00
   462.0000      0.0000000E+00
   463.0000      0.0000000E+00
   464.0000      0.0000000E+00
   465.0000      0.0000000E+00
   466.0000      0.0000000E+00
   467.0000      0.0000000E+00
   468.0000      0.0000000E+00
   469.0000      0.0000000E+00
   470.0000      0.0000000E+00
   471.0000      0.0000000E+00
   472.0000      0.0000000E+00
   473.0000      0.0000000E+00
   474.0000      0.0000000E+00
   475.0000      0.0000000E+00
   476.0000      0.0000000E+00
   477.0000      0.0000000E+00
   478.0000      0.0000000E+00
   479.0000      0.0000000E+00
   480.0000      0.0000000E+00
   481.0000      0.0000000E+00
   482.0000      0.0000000E+00
   483.0000      0.0000000E+00
   484.0000      0.0000000E+00
   485.0000      0.0000000E+00
   486.0000      0.0000000E+00
   487.0000      0.0000000E+00
   488.0000      0.0000000E+00
   489.0000      0.0000000E+00
   490.0000      0.0000000E+00
   491.0000      0.0000000E+00
   492.0000      0.0000000E+00
   493.0000      0.0000000E+00
   494.0000      0.0000000E+00
   495.0000      0.0000000E+00
   496.0000      0.0000000E+00
   497.0000      0.0000000E+00
   498.0000      0.0000000E+00
   499.0000      0.0000000E+00
   500.0000      0.0000000E+00
   501.0000      0.0000000E+00
   502.0000      0.0000000E+00
   503.0000      0.0000000E+00
   504.0000      0.0000000E+00
   505.0000      0.0000000E+00
   506.0000      0.0000000E+00
   507.0000      0.0000000E+00
   508.0000      0.0000000E+00
   509.0000      0.0000000E+00
   510.0000      0.0000000E+00
   511.0000      0.0000000E+00


==> Figure/spt_e2.5_h1.dat <==
  0.0000000E+00  0.0000000E+00
   1.000000      1.3833778E-04
   2.000000      1.5472385E-04
   3.000000      2.2398804E-04
   4.000000      2.1813832E-04
   5.000000      3.5953941E-04
   6.000000      2.7851708E-04
   7.000000      3.4669926E-04
   8.000000      4.0432025E-04
   9.000000      3.7241777E-04
   10.00000      4.3170617E-04
   11.00000      3.8266880E-04
   12.00000      4.6047944E-04
   13.00000      5.0296821E-04
   14.00000      4.6960707E-04
   15.00000      4.6590072E-04
   16.00000      4.8342685E-04
   17.00000      5.6224404E-04
   18.00000      5.6091958E-04
   19.00000      5.2696484E-04
   20.00000      5.6372705E-04
   21.00000      6.1714306E-04
   22.00000      5.7681941E-04
   23.00000      5.7620608E-04
   24.00000      6.1258674E-04
   25.00000      6.7614700E-04
   26.00000      6.7785446E-04
   27.00000      6.0329045E-04
   28.00000      6.0636841E-04
   29.00000      7.0090871E-04
   30.00000      6.5184513E-04
   31.00000      7.2022300E-04
   32.00000      6.6819787E-04
   33.00000      6.9279107E-04
   34.00000      7.2812825E-04
   35.00000      6.6889508E-04
   36.00000      7.4108673E-04
   37.00000      7.1473402E-04
   38.00000      7.6152803E-04
   39.00000      7.2951085E-04
   40.00000      6.9083821E-04
   41.00000      7.8262656E-04
   42.00000      7.5952004E-04
   43.00000      8.0313464E-04
   44.00000      7.7465386E-04
   45.00000      7.4178900E-04
   46.00000      7.8802463E-04
   47.00000      7.6115906E-04
   48.00000      8.0599060E-04
   49.00000      7.7171327E-04
   50.00000      8.4331614E-04
   51.00000      7.8886171E-04
   52.00000      7.5789826E-04
   53.00000      8.2224235E-04
   54.00000      7.4575044E-04
   55.00000      8.7499333E-04
   56.00000      7.8635587E-04
   57.00000      8.1073103E-04
   58.00000      8.0750691E-04
   59.00000      8.0908037E-04
   60.00000      8.3907321E-04
   61.00000      8.2158780E-04
   62.00000      8.2353811E-04
   63.00000      8.2395249E-04
   64.00000      7.8745757E-04
   65.00000      8.8503672E-04
   66.00000      7.7853131E-04
   67.00000      8.3137240E-04
   68.00000      8.7246241E-04
   69.00000      7.8178348E-04
   70.00000      8.3651528E-04
   71.00000      7.7704445E-04
   72.00000      8.7233126E-04
   73.00000      8.3053485E-04
   74.00000      8.2664174E-04
   75.00000      8.2079403E-04
   76.00000      8.2261383E-04
   77.00000      8.3088299E-04
   78.00000      7.8766450E-04
   79.00000      8.1250857E-04
   80.00000      8.4296078E-04
   81.00000      7.8680163E-04
   82.00000      8.4354373E-04
   83.00000      7.7525812E-04
   84.00000      8.0695690E-04
   85.00000      8.1601151E-04
   86.00000      7.9694204E-04
   87.00000      8.0928014E-04
   88.00000      7.5083470E-04
   89.00000      8.4624486E-04
   90.00000      7.6640979E-04
   91.00000      7.7916926E-04
   92.00000      7.7769678E-04
   93.00000      7.7336078E-04
   94.00000      7.8543107E-04
   95.00000      7.3602860E-04
   96.00000      7.5042009E-04
   97.00000      7.6627510E-04
   98.00000      7.3578983E-04
   99.00000      7.6441723E-04
   100.0000      7.1349874E-04
   101.0000      7.6479424E-04
   102.0000      7.2693563E-04
   103.0000      6.7574810E-04
   104.0000      7.2815828E-04
   105.0000      6.8169413E-04
   106.0000      7.3338102E-04
   107.0000      6.9256546E-04
   108.0000      6.5717258E-04
   109.0000      6.7191769E-04
   110.0000      6.6328800E-04
   111.0000      6.8122044E-04
   112.0000      6.4650195E-04
   113.0000      6.4112595E-04
   114.0000      6.5413874E-04
   115.0000      6.2264543E-04
   116.0000      6.0526654E-04
   117.0000      6.1107584E-04
   118.0000      6.0114433E-04
   119.0000      5.8682048E-04
   120.0000      5.7711743E-04
   121.0000      5.4500031E-04
   122.0000      5.6379585E-04
   123.0000      5.8229908E-04
   124.0000      5.2061788E-04
   125.0000      5.4159109E-04
   126.0000      4.8853183E-04
   127.0000      5.1854434E-04
   128.0000      5.0672668E-04
   129.0000      4.6628853E-04
   130.0000      4.8900122E-04
   131.0000      4.5139983E-04
   132.0000      4.6520733E-04
   133.0000      4.3821218E-04
   134.0000      4.0422112E-04
   135.0000      4.3156810E-04
   136.0000      4.0175070E-04
   137.0000      3.9958136E-04
   138.0000      3.8366765E-04
   139.0000      3.6340253E-04
   140.0000      3.7277958E-04
   141.0000      3.4503322E-04
   142.0000      3.3707978E-04
   143.0000      3.3091367E-04
   144.0000      3.1675203E-04
   145.0000      3.1243029E-04
   146.0000      2.9167821E-04
   147.0000      2.8058881E-04
   148.0000      2.7994730E-04
   149.0000      2.6142903E-04
   150.0000      2.5381814E-04
   151.0000      2.3585315E-04
   152.0000      2.3573567E-04
   153.0000      2.1912748E-04
   154.0000      2.1871326E-04
   155.0000      2.0081851E-04
   156.0000      1.9489678E-04
   157.0000      1.8970223E-04
   158.0000      1.7264210E-04
   159.0000      1.6935638E-04
   160.0000      1.6066822E-04
   161.0000      1.6043728E-04
   162.0000      1.4573593E-04
   163.0000      1.3388287E-04
   164.0000      1.3173671E-04
   165.0000      1.2464607E-04
   166.0000      1.2228696E-04
   167.0000      1.0939440E-04
   168.0000      1.0196215E-04
   169.0000      1.0399440E-04
   170.0000      9.6828961E-05
   171.0000      9.1169932E-05
   172.0000      8.4181047E-05
   173.0000      8.2519604E-05
   174.0000      7.7344739E-05
   175.0000      7.0352900E-05
   176.0000      6.7585686E-05
   177.0000      6.3259118E-05
   178.0000      6.3743319E-05
   179.0000      5.8887657E-05
   180.0000      5.3197582E-05
   181.0000      5.2168929E-05
   182.0000      4.9598304E-05
   183.0000      4.7189009E-05
   184.0000      4.2612231E-05
   185.0000      4.1514617E-05
   186.0000      4.0565290E-05
   187.0000      3.7424281E-05
   188.0000      3.5867306E-05
   189.0000      3.3332777E-05
   190.0000      3.2062049E-05
   191.0000      3.1464551E-05
   192.0000      2.8517172E-05
   193.0000      2.8624783E-05
   194.0000      2.6266984E-05
   195.0000      2.5900028E-05
   196.0000      2.4615716E-05
   197.0000      2.3017181E-05
   198.0000      2.2436223E-05
   199.0000      2.0862612E-05
   200.0000      2.0900352E-05
   201.0000      1.9090732E-05
   202.0000      1.8346151E-05
   203.0000      1.8680477E-05
   204.0000      1.7066484E-05
   205.0000      1.7015262E-05
   206.0000      1.5593165E-05
   207.0000      1.5305237E-05
   208.0000      1.4816181E-05
   209.0000      1.4033377E-05
   210.0000      1.3621435E-05
   211.0000      1.3397985E-05
   212.0000      1.2707332E-05
   213.0000      1.2281087E-05
   214.0000      1.1771925E-05
   215.0000      1.1107002E-05
   216.0000      1.1290295E-05
   217.0000      1.0740871E-05
   218.0000      1.0021919E-05
   219.0000      9.8829942E-06
   220.0000      9.5849000E-06
   221.0000      9.3962808E-06
   222.0000      9.0019457E-06
   223.0000      8.4836211E-06
   224.0000      8.4142866E-06
   225.0000      7.8904304E-06
   226.0000      7.7578688E-06
   227.0000      7.4424497E-06
   228.0000      7.3551378E-06
   229.0000      7.2572093E-06
   230.0000      6.5030026E-06
   231.0000      6.5152030E-06
   232.0000      6.2445683E-06
   233.0000      6.1544724E-06
   234.0000      6.0430066E-06
   235.0000      5.5756209E-06
   236.0000      5.4812945E-06
   237.0000      5.4859843E-06
   238.0000      5.0252634E-06
   239.0000      5.0907647E-06
   240.0000      4.7117028E-06
   241.0000      4.8101383E-06
   242.0000      4.6186624E-06
   243.0000      4.3090527E-06
   244.0000      4.2854967E-06
   245.0000      3.9869410E-06
   246.0000      4.1094409E-06
   247.0000      3.7802172E-06
   248.0000      3.6369183E-06
   249.0000      3.5644337E-06
   250.0000      3.4351785E-06
   251.0000      3.4118589E-06
   252.0000      3.2112780E-06
   253.0000      3.1658367E-06
   254.0000      3.0893273E-06
   255.0000      2.9558378E-06
   256.0000      2.8211118E-06
   257.0000      2.7021342E-06
   258.0000      2.7220676E-06
   259.0000      2.5415491E-06
   260.0000      2.4697188E-06
   261.0000      2.4080875E-06
   262.0000      2.3232237E-06
   263.0000      2.2496172E-06
   264.0000      2.1472456E-06
   265.0000      2.1509852E-06
   266.0000      2.0134410E-06
   267.0000      1.9354934E-06
   268.0000      1.9170168E-06
   269.0000      1.8033604E-06
   270.0000      1.7584513E-06
   271.0000      1.7301836E-06
   272.0000      1.6584833E-06
   273.0000      1.5771583E-06
   274.0000      1.4896063E-06
   275.0000      1.4977512E-06
   276.0000      1.4064888E-06
   277.0000      1.3877456E-06
   278.0000      1.2996684E-06
   279.0000      1.2653505E-06
   280.0000      1.2444729E-06
   281.0000      1.1622558E-06
   282.0000      1.1417122E-06
   283.0000      1.0879758E-06
   284.0000      1.0749327E-06
   285.0000      1.0139835E-06
   286.0000      9.4913935E-07
   287.0000      9.4844290E-07
   288.0000      9.0314524E-07
   289.0000      8.6816249E-07
   290.0000      8.4267106E-07
   291.0000      7.6388767E-07
   292.0000      7.9662709E-07
   293.0000      7.3066542E-07
   294.0000      7.0262888E-07
   295.0000      6.6980778E-07
   296.0000      6.5684691E-07
   297.0000      6.2955229E-07
   298.0000      5.8027791E-07
   299.0000      5.6611685E-07
   300.0000      5.4528749E-07
   301.0000      5.1911763E-07
   302.0000      5.1126074E-07
   303.0000      4.6633158E-07
   304.0000      4.4924241E-07
   305.0000      4.4029667E-07
   306.0000      4.0435424E-07
   307.0000      3.9481009E-07
   308.0000      3.6579098E-07
   309.0000      3.6890546E-07
   310.0000      3.3210748E-07
   311.0000      3.2195001E-07
   312.0000      3.0038771E-07
   313.0000      2.8821182E-07
   314.0000      2.8160400E-07
   315.0000      2.5886860E-07
   316.0000      2.4310410E-07
   317.0000      2.3232832E-07
   318.0000      2.2093690E-07
   319.0000      2.0552331E-07
   320.0000      1.9317456E-07
   321.0000      1.8358870E-07
   322.0000      1.7595846E-07
   323.0000      1.6323450E-07
   324.0000      1.4949568E-07
   325.0000      1.4489275E-07
   326.0000      1.3512665E-07
   327.0000      1.2777744E-07
   328.0000      1.1816288E-07
   329.0000      1.0781271E-07
   330.0000      1.0302060E-07
   331.0000      9.4115123E-08
   332.0000      8.7974321E-08
   333.0000      8.5271004E-08
   334.0000      7.5682891E-08
   335.0000      7.1484216E-08
   336.0000      6.4931349E-08
   337.0000      5.9471851E-08
   338.0000      5.8197756E-08
   339.0000      5.1327376E-08
   340.0000      4.8344802E-08
   341.0000      9.6885583E-11
   342.0000      0.0000000E+00
   343.0000      0.0000000E+00
   344.0000      0.0000000E+00
   345.0000      0.0000000E+00
   346.0000      0.0000000E+00
   347.0000      0.0000000E+00
   348.0000      0.0000000E+00
   349.0000      0.0000000E+00
   350.0000      0.0000000E+00
   351.0000      0.0000000E+00
   352.0000      0.0000000E+00
   353.0000      0.0000000E+00
   354.0000      0.0000000E+00
   355.0000      0.0000000E+00
   356.0000      0.0000000E+00
   357.0000      0.0000000E+00
   358.0000      0.0000000E+00
   359.0000      0.0000000E+00
   360.0000      0.0000000E+00
   361.0000      0.0000000E+00
   362.0000      0.0000000E+00
   363.0000      0.0000000E+00
   364.0000      0.0000000E+00
   365.0000      0.0000000E+00
   366.0000      0.0000000E+00
   367.0000      0.0000000E+00
   368.0000      0.0000000E+00
   369.0000      0.0000000E+00
   370.0000      0.0000000E+00
   371.0000      0.0000000E+00
   372.0000      0.0000000E+00
   373.0000      0.0000000E+00
   374.0000      0.0000000E+00
   375.0000      0.0000000E+00
   376.0000      0.0000000E+00
   377.0000      0.0000000E+00
   378.0000      0.0000000E+00
   379.0000      0.0000000E+00
   380.0000      0.0000000E+00
   381.0000      0.0000000E+00
   382.0000      0.0000000E+00
   383.0000      0.0000000E+00
   384.0000      0.0000000E+00
   385.0000      0.0000000E+00
   386.0000      0.0000000E+00
   387.0000      0.0000000E+00
   388.0000      0.0000000E+00
   389.0000      0.0000000E+00
   390.0000      0.0000000E+00
   391.0000      0.0000000E+00
   392.0000      0.0000000E+00
   393.0000      0.0000000E+00
   394.0000      0.0000000E+00
   395.0000      0.0000000E+00
   396.0000      0.0000000E+00
   397.0000      0.0000000E+00
   398.0000      0.0000000E+00
   399.0000      0.0000000E+00
   400.0000      0.0000000E+00
   401.0000      0.0000000E+00
   402.0000      0.0000000E+00
   403.0000      0.0000000E+00
   404.0000      0.0000000E+00
   405.0000      0.0000000E+00
   406.0000      0.0000000E+00
   407.0000      0.0000000E+00
   408.0000      0.0000000E+00
   409.0000      0.0000000E+00
   410.0000      0.0000000E+00
   411.0000      0.0000000E+00
   412.0000      0.0000000E+00
   413.0000      0.0000000E+00
   414.0000      0.0000000E+00
   415.0000      0.0000000E+00
   416.0000      0.0000000E+00
   417.0000      0.0000000E+00
   418.0000      0.0000000E+00
   419.0000      0.0000000E+00
   420.0000      0.0000000E+00
   421.0000      0.0000000E+00
   422.0000      0.0000000E+00
   423.0000      0.0000000E+00
   424.0000      0.0000000E+00
   425.0000      0.0000000E+00
   426.0000      0.0000000E+00
   427.0000      0.0000000E+00
   428.0000      0.0000000E+00
   429.0000      0.0000000E+00
   430.0000      0.0000000E+00
   431.0000      0.0000000E+00
   432.0000      0.0000000E+00
   433.0000      0.0000000E+00
   434.0000      0.0000000E+00
   435.0000      0.0000000E+00
   436.0000      0.0000000E+00
   437.0000      0.0000000E+00
   438.0000      0.0000000E+00
   439.0000      0.0000000E+00
   440.0000      0.0000000E+00
   441.0000      0.0000000E+00
   442.0000      0.0000000E+00
   443.0000      0.0000000E+00
   444.0000      0.0000000E+00
   445.0000      0.0000000E+00
   446.0000      0.0000000E+00
   447.0000      0.0000000E+00
   448.0000      0.0000000E+00
   449.0000      0.0000000E+00
   450.0000      0.0000000E+00
   451.0000      0.0000000E+00
   452.0000      0.0000000E+00
   453.0000      0.0000000E+00
   454.0000      0.0000000E+00
   455.0000      0.0000000E+00
   456.0000      0.0000000E+00
   457.0000      0.0000000E+00
   458.0000      0.0000000E+00
   459.0000      0.0000000E+00
   460.0000      0.0000000E+00
   461.0000      0.0000000E+00
   462.0000      0.0000000E+00
   463.0000      0.0000000E+00
   464.0000      0.0000000E+00
   465.0000      0.0000000E+00
   466.0000      0.0000000E+00
   467.0000      0.0000000E+00
   468.0000      0.0000000E+00
   469.0000      0.0000000E+00
   470.0000      0.0000000E+00
   471.0000      0.0000000E+00
   472.0000      0.0000000E+00
   473.0000      0.0000000E+00
   474.0000      0.0000000E+00
   475.0000      0.0000000E+00
   476.0000      0.0000000E+00
   477.0000      0.0000000E+00
   478.0000      0.0000000E+00
   479.0000      0.0000000E+00
   480.0000      0.0000000E+00
   481.0000      0.0000000E+00
   482.0000      0.0000000E+00
   483.0000      0.0000000E+00
   484.0000      0.0000000E+00
   485.0000      0.0000000E+00
   486.0000      0.0000000E+00
   487.0000      0.0000000E+00
   488.0000      0.0000000E+00
   489.0000      0.0000000E+00
   490.0000      0.0000000E+00
   491.0000      0.0000000E+00
   492.0000      0.0000000E+00
   493.0000      0.0000000E+00
   494.0000      0.0000000E+00
   495.0000      0.0000000E+00
   496.0000      0.0000000E+00
   497.0000      0.0000000E+00
   498.0000      0.0000000E+00
   499.0000      0.0000000E+00
   500.0000      0.0000000E+00
   501.0000      0.0000000E+00
   502.0000      0.0000000E+00
   503.0000      0.0000000E+00
   504.0000      0.0000000E+00
   505.0000      0.0000000E+00
   506.0000      0.0000000E+00
   507.0000      0.0000000E+00
   508.0000      0.0000000E+00
   509.0000      0.0000000E+00
   510.0000      0.0000000E+00
   511.0000      0.0000000E+00


==> Figure/spt_e2.5_h2.5.dat <==
  0.0000000E+00  0.0000000E+00
   1.000000      0.6594808    
   2.000000      0.1348580    
   3.000000      4.8493769E-02
   4.000000      3.8716599E-02
   5.000000      4.1656245E-02
   6.000000      2.8631262E-02
   7.000000      2.9547310E-02
   8.000000      2.5302773E-02
   9.000000      1.9558974E-02
   10.00000      1.8098971E-02
   11.00000      1.4826423E-02
   12.00000      1.4316132E-02
   13.00000      1.3661998E-02
   14.00000      1.1522689E-02
   15.00000      1.0276758E-02
   16.00000      8.9307101E-03
   17.00000      9.4881020E-03
   18.00000      8.5139275E-03
   19.00000      7.9981405E-03
   20.00000      7.1734330E-03
   21.00000      7.3226360E-03
   22.00000      5.9796488E-03
   23.00000      5.7753697E-03
   24.00000      5.6980085E-03
   25.00000      5.5778166E-03
   26.00000      5.4073553E-03
   27.00000      4.5632101E-03
   28.00000      4.2979452E-03
   29.00000      4.5854934E-03
   30.00000      4.1007400E-03
   31.00000      4.1154316E-03
   32.00000      3.6433972E-03
   33.00000      3.5498179E-03
   34.00000      3.5001840E-03
   35.00000      2.9608677E-03
   36.00000      3.0684136E-03
   37.00000      2.9407532E-03
   38.00000      2.9553152E-03
   39.00000      2.7044611E-03
   40.00000      2.4304397E-03
   41.00000      2.6021174E-03
   42.00000      2.3479932E-03
   43.00000      2.4059371E-03
   44.00000      2.1897571E-03
   45.00000      2.0096519E-03
   46.00000      2.0596161E-03
   47.00000      1.9158975E-03
   48.00000      1.9326868E-03
   49.00000      1.7461566E-03
   50.00000      1.8621432E-03
   51.00000      1.6930263E-03
   52.00000      1.5212285E-03
   53.00000      1.6170607E-03
   54.00000      1.4516611E-03
   55.00000      1.6033829E-03
   56.00000      1.3721412E-03
   57.00000      1.3690784E-03
   58.00000      1.2955046E-03
   59.00000      1.2687115E-03
   60.00000      1.2776747E-03
   61.00000      1.2074024E-03
   62.00000      1.1436343E-03
   63.00000      1.1216688E-03
   64.00000      1.0331726E-03
   65.00000      1.1001294E-03
   66.00000      9.7265671E-04
   67.00000      9.9213247E-04
   68.00000      1.0059268E-03
   69.00000      8.7483280E-04
   70.00000      9.0809981E-04
   71.00000      8.2518102E-04
   72.00000      8.9950272E-04
   73.00000      8.3312427E-04
   74.00000      7.9686404E-04
   75.00000      7.8103412E-04
   76.00000      7.4566092E-04
   77.00000      7.3756778E-04
   78.00000      6.8589806E-04
   79.00000      6.8093231E-04
   80.00000      6.9018977E-04
   81.00000      6.3095900E-04
   82.00000      6.4842060E-04
   83.00000      5.8476155E-04
   84.00000      6.0031313E-04
   85.00000      5.8855355E-04
   86.00000      5.6057959E-04
   87.00000      5.4726214E-04
   88.00000      4.8602521E-04
   89.00000      5.5189373E-04
   90.00000      4.9131864E-04
   91.00000      4.8989855E-04
   92.00000      4.6533006E-04
   93.00000      4.4903115E-04
   94.00000      4.5703290E-04
   95.00000      4.1103666E-04
   96.00000      4.1634796E-04
   97.00000      4.2366941E-04
   98.00000      3.9068377E-04
   99.00000      3.9203191E-04
   100.0000      3.6095499E-04
   101.0000      3.7466950E-04
   102.0000      3.5314925E-04
   103.0000      3.3574109E-04
   104.0000      3.4715587E-04
   105.0000      3.1920263E-04
   106.0000      3.3191952E-04
   107.0000      3.0955093E-04
   108.0000      2.9447340E-04
   109.0000      2.9114386E-04
   110.0000      2.8540200E-04
   111.0000      2.8425929E-04
   112.0000      2.6715689E-04
   113.0000      2.6338935E-04
   114.0000      2.6198680E-04
   115.0000      2.4674996E-04
   116.0000      2.3755837E-04
   117.0000      2.3486093E-04
   118.0000      2.3126301E-04
   119.0000      2.2550156E-04
   120.0000      2.1547027E-04
   121.0000      2.0181817E-04
   122.0000      2.0501150E-04
   123.0000      2.1467819E-04
   124.0000      1.8746029E-04
   125.0000      1.9538286E-04
   126.0000      1.7754578E-04
   127.0000      1.8254248E-04
   128.0000      1.8161914E-04
   129.0000      1.6557444E-04
   130.0000      1.7100610E-04
   131.0000      1.5928675E-04
   132.0000      1.6456093E-04
   133.0000      1.5503523E-04
   134.0000      1.4233546E-04
   135.0000      1.5086158E-04
   136.0000      1.4200101E-04
   137.0000      1.4043359E-04
   138.0000      1.3685173E-04
   139.0000      1.2678051E-04
   140.0000      1.3247255E-04
   141.0000      1.2166693E-04
   142.0000      1.2171399E-04
   143.0000      1.1800279E-04
   144.0000      1.1622968E-04
   145.0000      1.1454485E-04
   146.0000      1.0814098E-04
   147.0000      1.0598236E-04
   148.0000      1.0666216E-04
   149.0000      1.0215220E-04
   150.0000      9.8572222E-05
   151.0000      9.2669194E-05
   152.0000      9.5828858E-05
   153.0000      9.0263013E-05
   154.0000      9.1740709E-05
   155.0000      8.4502230E-05
   156.0000      8.4174091E-05
   157.0000      8.4367348E-05
   158.0000      7.7114004E-05
   159.0000      7.8062090E-05
   160.0000      7.6167402E-05
   161.0000      7.7374891E-05
   162.0000      7.2320217E-05
   163.0000      6.8126727E-05
   164.0000      6.9043868E-05
   165.0000      6.5983826E-05
   166.0000      6.7376524E-05
   167.0000      6.2177474E-05
   168.0000      6.0310624E-05
   169.0000      6.1868501E-05
   170.0000      5.9215858E-05
   171.0000      5.7466365E-05
   172.0000      5.4592972E-05
   173.0000      5.5792389E-05
   174.0000      5.3725089E-05
   175.0000      5.0656698E-05
   176.0000      5.0951530E-05
   177.0000      4.8144750E-05
   178.0000      4.9373786E-05
   179.0000      4.7544097E-05
   180.0000      4.4493241E-05
   181.0000      4.4607772E-05
   182.0000      4.4026860E-05
   183.0000      4.2874926E-05
   184.0000      3.9398456E-05
   185.0000      4.0448918E-05
   186.0000      3.9949384E-05
   187.0000      3.7904483E-05
   188.0000      3.7309550E-05
   189.0000      3.5482826E-05
   190.0000      3.4843702E-05
   191.0000      3.5032870E-05
   192.0000      3.2496879E-05
   193.0000      3.3592358E-05
   194.0000      3.0974381E-05
   195.0000      3.1508418E-05
   196.0000      3.0487116E-05
   197.0000      2.8798951E-05
   198.0000      2.9115350E-05
   199.0000      2.7332513E-05
   200.0000      2.7853841E-05
   201.0000      2.6027210E-05
   202.0000      2.4972314E-05
   203.0000      2.6161948E-05
   204.0000      2.4080056E-05
   205.0000      2.4453582E-05
   206.0000      2.2799024E-05
   207.0000      2.2750846E-05
   208.0000      2.2436405E-05
   209.0000      2.1239861E-05
   210.0000      2.0818699E-05
   211.0000      2.0601910E-05
   212.0000      1.9894382E-05
   213.0000      1.9459692E-05
   214.0000      1.8849396E-05
   215.0000      1.7937282E-05
   216.0000      1.8410941E-05
   217.0000      1.7644003E-05
   218.0000      1.6804936E-05
   219.0000      1.6660773E-05
   220.0000      1.6263466E-05
   221.0000      1.5793983E-05
   222.0000      1.5688678E-05
   223.0000      1.4662905E-05
   224.0000      1.4974691E-05
   225.0000      1.3961543E-05
   226.0000      1.3904787E-05
   227.0000      1.3324255E-05
   228.0000      1.3397545E-05
   229.0000      1.3344628E-05
   230.0000      1.2140122E-05
   231.0000      1.2047648E-05
   232.0000      1.1839535E-05
   233.0000      1.1609380E-05
   234.0000      1.1604575E-05
   235.0000      1.0686294E-05
   236.0000      1.0805958E-05
   237.0000      1.0628938E-05
   238.0000      1.0037875E-05
   239.0000      1.0096423E-05
   240.0000      9.4680090E-06
   241.0000      9.7598822E-06
   242.0000      9.3127937E-06
   243.0000      8.7994358E-06
   244.0000      8.8780189E-06
   245.0000      8.2333354E-06
   246.0000      8.7023600E-06
   247.0000      7.9804222E-06
   248.0000      7.7783670E-06
   249.0000      7.6657989E-06
   250.0000      7.4545196E-06
   251.0000      7.4224999E-06
   252.0000      7.1122918E-06
   253.0000      6.9742496E-06
   254.0000      6.8638460E-06
   255.0000      6.6839661E-06
   256.0000      6.3667931E-06
   257.0000      6.1628275E-06
   258.0000      6.2874237E-06
   259.0000      5.9423546E-06
   260.0000      5.8246346E-06
   261.0000      5.6929757E-06
   262.0000      5.5248024E-06
   263.0000      5.3977174E-06
   264.0000      5.1951592E-06
   265.0000      5.2617579E-06
   266.0000      5.0033045E-06
   267.0000      4.8504967E-06
   268.0000      4.8228908E-06
   269.0000      4.6081605E-06
   270.0000      4.4856229E-06
   271.0000      4.4965414E-06
   272.0000      4.3706636E-06
   273.0000      4.1945477E-06
   274.0000      4.0052341E-06
   275.0000      4.0999216E-06
   276.0000      3.9001443E-06
   277.0000      3.8574422E-06
   278.0000      3.6956712E-06
   279.0000      3.6296931E-06
   280.0000      3.5981343E-06
   281.0000      3.4277668E-06
   282.0000      3.4118254E-06
   283.0000      3.2634175E-06
   284.0000      3.2743019E-06
   285.0000      3.1576474E-06
   286.0000      3.0010251E-06
   287.0000      3.0169494E-06
   288.0000      2.9104619E-06
   289.0000      2.8773020E-06
   290.0000      2.8508805E-06
   291.0000      2.6368589E-06
   292.0000      2.7796891E-06
   293.0000      2.6144360E-06
   294.0000      2.5639335E-06
   295.0000      2.5037887E-06
   296.0000      2.5010334E-06
   297.0000      2.4320789E-06
   298.0000      2.2925688E-06
   299.0000      2.2840488E-06
   300.0000      2.2427471E-06
   301.0000      2.1887272E-06
   302.0000      2.2079366E-06
   303.0000      2.0696555E-06
   304.0000      2.0529524E-06
   305.0000      2.0714383E-06
   306.0000      1.9549334E-06
   307.0000      1.9561082E-06
   308.0000      1.8747406E-06
   309.0000      1.9445479E-06
   310.0000      1.8198057E-06
   311.0000      1.8299445E-06
   312.0000      1.7521181E-06
   313.0000      1.7417835E-06
   314.0000      1.7669345E-06
   315.0000      1.6842819E-06
   316.0000      1.6555099E-06
   317.0000      1.6394223E-06
   318.0000      1.6451108E-06
   319.0000      1.5991159E-06
   320.0000      1.5776542E-06
   321.0000      1.5849483E-06
   322.0000      1.5843028E-06
   323.0000      1.5649528E-06
   324.0000      1.5272802E-06
   325.0000      1.5717293E-06
   326.0000      1.5607027E-06
   327.0000      1.5753816E-06
   328.0000      1.5769830E-06
   329.0000      1.5640658E-06
   330.0000      1.6200847E-06
   331.0000      1.6254802E-06
   332.0000      1.6859657E-06
   333.0000      1.8308830E-06
   334.0000      1.8467315E-06
   335.0000      2.0026448E-06
   336.0000      2.1033873E-06
   337.0000      2.2291051E-06
   338.0000      2.5532415E-06
   339.0000      2.6066052E-06
   340.0000      2.8431068E-06
   341.0000      1.0560133E-06
   342.0000      0.0000000E+00
   343.0000      0.0000000E+00
   344.0000      0.0000000E+00
   345.0000      0.0000000E+00
   346.0000      0.0000000E+00
   347.0000      0.0000000E+00
   348.0000      0.0000000E+00
   349.0000      0.0000000E+00
   350.0000      0.0000000E+00
   351.0000      0.0000000E+00
   352.0000      0.0000000E+00
   353.0000      0.0000000E+00
   354.0000      0.0000000E+00
   355.0000      0.0000000E+00
   356.0000      0.0000000E+00
   357.0000      0.0000000E+00
   358.0000      0.0000000E+00
   359.0000      0.0000000E+00
   360.0000      0.0000000E+00
   361.0000      0.0000000E+00
   362.0000      0.0000000E+00
   363.0000      0.0000000E+00
   364.0000      0.0000000E+00
   365.0000      0.0000000E+00
   366.0000      0.0000000E+00
   367.0000      0.0000000E+00
   368.0000      0.0000000E+00
   369.0000      0.0000000E+00
   370.0000      0.0000000E+00
   371.0000      0.0000000E+00
   372.0000      0.0000000E+00
   373.0000      0.0000000E+00
   374.0000      0.0000000E+00
   375.0000      0.0000000E+00
   376.0000      0.0000000E+00
   377.0000      0.0000000E+00
   378.0000      0.0000000E+00
   379.0000      0.0000000E+00
   380.0000      0.0000000E+00
   381.0000      0.0000000E+00
   382.0000      0.0000000E+00
   383.0000      0.0000000E+00
   384.0000      0.0000000E+00
   385.0000      0.0000000E+00
   386.0000      0.0000000E+00
   387.0000      0.0000000E+00
   388.0000      0.0000000E+00
   389.0000      0.0000000E+00
   390.0000      0.0000000E+00
   391.0000      0.0000000E+00
   392.0000      0.0000000E+00
   393.0000      0.0000000E+00
   394.0000      0.0000000E+00
   395.0000      0.0000000E+00
   396.0000      0.0000000E+00
   397.0000      0.0000000E+00
   398.0000      0.0000000E+00
   399.0000      0.0000000E+00
   400.0000      0.0000000E+00
   401.0000      0.0000000E+00
   402.0000      0.0000000E+00
   403.0000      0.0000000E+00
   404.0000      0.0000000E+00
   405.0000      0.0000000E+00
   406.0000      0.0000000E+00
   407.0000      0.0000000E+00
   408.0000      0.0000000E+00
   409.0000      0.0000000E+00
   410.0000      0.0000000E+00
   411.0000      0.0000000E+00
   412.0000      0.0000000E+00
   413.0000      0.0000000E+00
   414.0000      0.0000000E+00
   415.0000      0.0000000E+00
   416.0000      0.0000000E+00
   417.0000      0.0000000E+00
   418.0000      0.0000000E+00
   419.0000      0.0000000E+00
   420.0000      0.0000000E+00
   421.0000      0.0000000E+00
   422.0000      0.0000000E+00
   423.0000      0.0000000E+00
   424.0000      0.0000000E+00
   425.0000      0.0000000E+00
   426.0000      0.0000000E+00
   427.0000      0.0000000E+00
   428.0000      0.0000000E+00
   429.0000      0.0000000E+00
   430.0000      0.0000000E+00
   431.0000      0.0000000E+00
   432.0000      0.0000000E+00
   433.0000      0.0000000E+00
   434.0000      0.0000000E+00
   435.0000      0.0000000E+00
   436.0000      0.0000000E+00
   437.0000      0.0000000E+00
   438.0000      0.0000000E+00
   439.0000      0.0000000E+00
   440.0000      0.0000000E+00
   441.0000      0.0000000E+00
   442.0000      0.0000000E+00
   443.0000      0.0000000E+00
   444.0000      0.0000000E+00
   445.0000      0.0000000E+00
   446.0000      0.0000000E+00
   447.0000      0.0000000E+00
   448.0000      0.0000000E+00
   449.0000      0.0000000E+00
   450.0000      0.0000000E+00
   451.0000      0.0000000E+00
   452.0000      0.0000000E+00
   453.0000      0.0000000E+00
   454.0000      0.0000000E+00
   455.0000      0.0000000E+00
   456.0000      0.0000000E+00
   457.0000      0.0000000E+00
   458.0000      0.0000000E+00
   459.0000      0.0000000E+00
   460.0000      0.0000000E+00
   461.0000      0.0000000E+00
   462.0000      0.0000000E+00
   463.0000      0.0000000E+00
   464.0000      0.0000000E+00
   465.0000      0.0000000E+00
   466.0000      0.0000000E+00
   467.0000      0.0000000E+00
   468.0000      0.0000000E+00
   469.0000      0.0000000E+00
   470.0000      0.0000000E+00
   471.0000      0.0000000E+00
   472.0000      0.0000000E+00
   473.0000      0.0000000E+00
   474.0000      0.0000000E+00
   475.0000      0.0000000E+00
   476.0000      0.0000000E+00
   477.0000      0.0000000E+00
   478.0000      0.0000000E+00
   479.0000      0.0000000E+00
   480.0000      0.0000000E+00
   481.0000      0.0000000E+00
   482.0000      0.0000000E+00
   483.0000      0.0000000E+00
   484.0000      0.0000000E+00
   485.0000      0.0000000E+00
   486.0000      0.0000000E+00
   487.0000      0.0000000E+00
   488.0000      0.0000000E+00
   489.0000      0.0000000E+00
   490.0000      0.0000000E+00
   491.0000      0.0000000E+00
   492.0000      0.0000000E+00
   493.0000      0.0000000E+00
   494.0000      0.0000000E+00
   495.0000      0.0000000E+00
   496.0000      0.0000000E+00
   497.0000      0.0000000E+00
   498.0000      0.0000000E+00
   499.0000      0.0000000E+00
   500.0000      0.0000000E+00
   501.0000      0.0000000E+00
   502.0000      0.0000000E+00
   503.0000      0.0000000E+00
   504.0000      0.0000000E+00
   505.0000      0.0000000E+00
   506.0000      0.0000000E+00
   507.0000      0.0000000E+00
   508.0000      0.0000000E+00
   509.0000      0.0000000E+00
   510.0000      0.0000000E+00
   511.0000      0.0000000E+00


==> Figure/zinput_e2.5.dat <==
  0.0000000E+00   1027.569      0.0000000E+00
   1.000000       1027.569       1.345242    
   2.000000       1026.224       4.812320    
   3.000000       1022.757       7.847816    
   4.000000       1019.722       10.68199    
   5.000000       1016.887       14.44781    
   6.000000       1013.122       17.29181    
   7.000000       1010.278       20.56734    
   8.000000       1007.002       23.91062    
   9.000000       1003.659       26.89602    
   10.00000       1000.673       30.17534    
   11.00000       997.3941       32.99797    
   12.00000       994.5715       36.24482    
   13.00000       991.3246       39.68258    
   14.00000       987.8868       42.73598    
   15.00000       984.8335       45.85634    
   16.00000       981.7131       48.79089    
   17.00000       978.7786       52.13242    
   18.00000       975.4370       55.39222    
   19.00000       972.1772       58.48247    
   20.00000       969.0870       61.52407    
   21.00000       966.0454       64.88511    
   22.00000       962.6843       67.91838    
   23.00000       959.6511       70.91195    
   24.00000       956.6575       74.03156    
   25.00000       953.5379       77.34035    
   26.00000       950.2291       80.66811    
   27.00000       946.9014       83.65694    
   28.00000       943.9125       86.61575    
   29.00000       940.9537       89.88255    
   30.00000       937.6869       92.97561    
   31.00000       934.5939       96.28570    
   32.00000       931.2838       99.36961    
   33.00000       928.1998       102.4813    
   34.00000       925.0882       105.7916    
   35.00000       921.7779       108.7271    
   36.00000       918.8423       111.9131    
   37.00000       915.6564       114.9615    
   38.00000       912.6079       118.2929    
   39.00000       909.2766       121.4368    
   40.00000       906.1326       124.3572    
   41.00000       903.2123       127.6420    
   42.00000       899.9274       130.7540    
   43.00000       896.8155       134.0687    
   44.00000       893.5007       137.1729    
   45.00000       890.3965       140.1664    
   46.00000       887.4031       143.3550    
   47.00000       884.2145       146.4344    
   48.00000       881.1351       149.6564    
   49.00000       877.9131       152.7323    
   50.00000       874.8371       156.0626    
   51.00000       871.5068       159.2104    
   52.00000       868.3590       162.1852    
   53.00000       865.3843       165.4045    
   54.00000       862.1650       168.3817    
   55.00000       859.1877       171.7730    
   56.00000       855.7964       174.8200    
   57.00000       852.7494       177.9538    
   58.00000       849.6157       181.0687    
   59.00000       846.5008       184.1652    
   60.00000       843.4042       187.4086    
   61.00000       840.1609       190.5659    
   62.00000       837.0036       193.7042    
   63.00000       833.8653       196.8563    
   64.00000       830.7131       199.8673    
   65.00000       827.7021       203.1682    
   66.00000       824.4013       206.1785    
   67.00000       821.3910       209.3227    
   68.00000       818.2468       212.6246    
   69.00000       814.9448       215.6197    
   70.00000       811.9498       218.8001    
   71.00000       808.7693       221.7968    
   72.00000       805.7726       225.1105    
   73.00000       802.4590       228.2693    
   74.00000       799.3002       231.3855    
   75.00000       796.1840       234.5401    
   76.00000       793.0293       237.6796    
   77.00000       789.8899       240.8813    
   78.00000       786.6881       243.9153    
   79.00000       783.6541       247.0374    
   80.00000       780.5320       250.2696    
   81.00000       777.2999       253.3392    
   82.00000       774.2303       256.5897    
   83.00000       770.9797       259.6096    
   84.00000       767.9598       262.7836    
   85.00000       764.7858       265.9902    
   86.00000       761.5792       269.1362    
   87.00000       758.4333       272.2918    
   88.00000       755.2776       275.2545    
   89.00000       752.3149       278.6085    
   90.00000       748.9610       281.6596    
   91.00000       745.9099       284.8088    
   92.00000       742.7607       287.9456    
   93.00000       739.6238       291.0704    
   94.00000       736.4990       294.2889    
   95.00000       733.2806       297.3272    
   96.00000       730.2422       300.4382    
   97.00000       727.1313       303.6811    
   98.00000       723.8883       306.7689    
   99.00000       720.8005       310.0066    
   100.0000       717.5629       313.0329    
   101.0000       714.5365       316.3052    
   102.0000       711.2642       319.4474    
   103.0000       708.1220       322.4631    
   104.0000       705.1063       325.6799    
   105.0000       701.8895       328.7335    
   106.0000       698.8359       332.0025    
   107.0000       695.5669       335.1289    
   108.0000       692.4406       338.1900    
   109.0000       689.3795       341.3150    
   110.0000       686.2545       344.4298    
   111.0000       683.1396       347.6601    
   112.0000       679.9094       350.7724    
   113.0000       676.7971       353.9103    
   114.0000       673.6592       357.1601    
   115.0000       670.4094       360.2773    
   116.0000       667.2921       363.3512    
   117.0000       664.2183       366.4842    
   118.0000       661.0853       369.6582    
   119.0000       657.9113       372.8221    
   120.0000       654.7473       375.9431    
   121.0000       651.6263       378.9732    
   122.0000       648.5963       382.1258    
   123.0000       645.4437       385.4625    
   124.0000       642.1069       388.4830    
   125.0000       639.0864       391.7027    
   126.0000       635.8668       394.6916    
   127.0000       632.8778       397.8927    
   128.0000       629.6768       401.0995    
   129.0000       626.4700       404.1427    
   130.0000       623.4268       407.3617    
   131.0000       620.2078       410.4346    
   132.0000       617.1348       413.6953    
   133.0000       613.8742       416.8562    
   134.0000       610.7133       419.8305    
   135.0000       607.7389       423.0782    
   136.0000       604.4912       426.1993    
   137.0000       601.3702       429.3702    
   138.0000       598.1992       432.4893    
   139.0000       595.0801       435.5433    
   140.0000       592.0261       438.7890    
   141.0000       588.7805       441.8702    
   142.0000       585.6992       445.0142    
   143.0000       582.5553       448.1501    
   144.0000       579.4194       451.3056    
   145.0000       576.2639       454.5217    
   146.0000       573.0478       457.6200    
   147.0000       569.9495       460.7110    
   148.0000       566.8585       463.9158    
   149.0000       563.6536       467.0720    
   150.0000       560.4974       470.2205    
   151.0000       557.3490       473.2559    
   152.0000       554.3136       476.4550    
   153.0000       551.1144       479.5420    
   154.0000       548.0275       482.7769    
   155.0000       544.7925       485.8623    
   156.0000       541.7072       488.9791    
   157.0000       538.5904       492.2155    
   158.0000       535.3540       495.2422    
   159.0000       532.3273       498.3754    
   160.0000       529.1941       501.5015    
   161.0000       526.0680       504.7685    
   162.0000       522.8010       507.9166    
   163.0000       519.6528       510.9599    
   164.0000       516.6095       514.1185    
   165.0000       513.4509       517.2337    
   166.0000       510.3358       520.4736    
   167.0000       507.0958       523.5391    
   168.0000       504.0304       526.5746    
   169.0000       500.9949       529.8042    
   170.0000       497.7652       532.9558    
   171.0000       494.6136       536.1005    
   172.0000       491.4690       539.1805    
   173.0000       488.3889       542.3807    
   174.0000       485.1888       545.5505    
   175.0000       482.0190       548.6224    
   176.0000       478.9471       551.7673    
   177.0000       475.8021       554.8159    
   178.0000       472.7536       558.0369    
   179.0000       469.5325       561.1951    
   180.0000       466.3743       564.2582    
   181.0000       463.3112       567.4032    
   182.0000       460.1663       570.5960    
   183.0000       456.9734       573.7925    
   184.0000       453.7770       576.8093    
   185.0000       450.7601       579.9495    
   186.0000       447.6199       583.1579    
   187.0000       444.4116       586.2741    
   188.0000       441.2953       589.4052    
   189.0000       438.1643       592.4773    
   190.0000       435.0922       595.5958    
   191.0000       431.9736       598.7912    
   192.0000       428.7783       601.8350    
   193.0000       425.7345       605.0479    
   194.0000       422.5216       608.1105    
   195.0000       419.4590       611.2894    
   196.0000       416.2801       614.4514    
   197.0000       413.1181       617.5362    
   198.0000       410.0332       620.6953    
   199.0000       406.8741       623.7681    
   200.0000       403.8013       626.9838    
   201.0000       400.5857       630.0345    
   202.0000       397.5350       633.0798    
   203.0000       394.4897       636.3243    
   204.0000       391.2451       639.4062    
   205.0000       388.1633       642.5980    
   206.0000       384.9715       645.6387    
   207.0000       381.9308       648.7599    
   208.0000       378.8096       651.9130    
   209.0000       375.6565       655.0026    
   210.0000       372.5668       658.0958    
   211.0000       369.4737       661.2578    
   212.0000       366.3117       664.3757    
   213.0000       363.1937       667.4967    
   214.0000       360.0727       670.6021    
   215.0000       356.9673       673.6462    
   216.0000       353.9232       676.8126    
   217.0000       350.7569       679.9447    
   218.0000       347.6248       683.0161    
   219.0000       344.5533       686.1356    
   220.0000       341.4339       689.2396    
   221.0000       338.3298       692.3550    
   222.0000       335.2144       695.5173    
   223.0000       332.0521       698.5580    
   224.0000       329.0115       701.7068    
   225.0000       325.8626       704.7615    
   226.0000       322.8080       707.8622    
   227.0000       319.7073       710.9305    
   228.0000       316.6390       714.0615    
   229.0000       313.5080       717.2712    
   230.0000       310.2983       720.2603    
   231.0000       307.3092       723.3200    
   232.0000       304.2494       726.3903    
   233.0000       301.1792       729.4877    
   234.0000       298.0817       732.6536    
   235.0000       294.9158       735.6624    
   236.0000       291.9071       738.7312    
   237.0000       288.8382       741.8676    
   238.0000       285.7018       744.8492    
   239.0000       282.7203       747.9879    
   240.0000       279.5816       750.9648    
   241.0000       276.6046       754.1376    
   242.0000       273.4318       757.2544    
   243.0000       270.3151       760.2836    
   244.0000       267.2858       763.3777    
   245.0000       264.1917       766.3378    
   246.0000       261.2317       769.5280    
   247.0000       258.0415       772.5606    
   248.0000       255.0088       775.5474    
   249.0000       252.0221       778.5894    
   250.0000       248.9801       781.5933    
   251.0000       245.9762       784.6746    
   252.0000       242.8948       787.7021    
   253.0000       239.8673       790.7375    
   254.0000       236.8319       793.8032    
   255.0000       233.7663       796.8683    
   256.0000       230.7012       799.8654    
   257.0000       227.7040       802.8400    
   258.0000       224.7295       805.9184    
   259.0000       221.6510       808.9144    
   260.0000       218.6550       811.9319    
   261.0000       215.6376       814.9339    
   262.0000       212.6356       817.9278    
   263.0000       209.6417       820.9279    
   264.0000       206.6416       823.8837    
   265.0000       203.6857       826.9387    
   266.0000       200.6308       829.9133    
   267.0000       197.6561       832.8652    
   268.0000       194.7043       835.8862    
   269.0000       191.6833       838.8278    
   270.0000       188.7417       841.7746    
   271.0000       185.7948       844.7750    
   272.0000       182.7944       847.7589    
   273.0000       179.8106       850.6922    
   274.0000       176.8773       853.5755    
   275.0000       173.9939       856.5787    
   276.0000       170.9908       859.4908    
   277.0000       168.0787       862.4470    
   278.0000       165.1224       865.3466    
   279.0000       162.2229       868.2495    
   280.0000       159.3199       871.1954    
   281.0000       156.3741       874.0587    
   282.0000       153.5107       876.9578    
   283.0000       150.6116       879.8334    
   284.0000       147.7360       882.7629    
   285.0000       144.8065       885.6494    
   286.0000       141.9201       888.4612    
   287.0000       139.1082       891.3386    
   288.0000       136.2308       894.1859    
   289.0000       133.3836       897.0532    
   290.0000       130.5163       899.9461    
   291.0000       127.6234       902.6543    
   292.0000       124.9151       905.5789    
   293.0000       121.9905       908.3809    
   294.0000       119.1886       911.1832    
   295.0000       116.3863       913.9553    
   296.0000       113.6142       916.7811    
   297.0000       110.7883       919.5940    
   298.0000       107.9755       922.2994    
   299.0000       105.2700       925.0457    
   300.0000       102.5238       927.7908    
   301.0000       99.77863       930.5229    
   302.0000       97.04652       933.3277    
   303.0000       94.24174       935.9929    
   304.0000       91.57656       938.6791    
   305.0000       88.89029       941.4361    
   306.0000       86.13334       944.0834    
   307.0000       83.48598       946.7725    
   308.0000       80.79691       949.3812    
   309.0000       78.18828       952.1449    
   310.0000       75.42454       954.7518    
   311.0000       72.81760       957.3873    
   312.0000       70.18218       959.9705    
   313.0000       67.59899       962.5756    
   314.0000       64.99383       965.2387    
   315.0000       62.33075       967.8123    
   316.0000       59.75713       970.3546    
   317.0000       57.21484       972.9120    
   318.0000       54.65748       975.4731    
   319.0000       52.09629       977.9826    
   320.0000       49.58686       980.4655    
   321.0000       47.10391       982.9618    
   322.0000       44.60763       985.4850    
   323.0000       42.08440       987.9661    
   324.0000       39.60336       990.3719    
   325.0000       37.19753       992.8370    
   326.0000       34.73246       995.2791    
   327.0000       32.29033       997.7214    
   328.0000       29.84808       1000.135    
   329.0000       27.43397       1002.471    
   330.0000       25.09822       1004.848    
   331.0000       22.72156       1007.161    
   332.0000       20.40881       1009.464    
   333.0000       18.10564       1011.849    
   334.0000       15.72041       1014.118    
   335.0000       13.45177       1016.410    
   336.0000       11.15935       1018.644    
   337.0000       8.925419       1020.837    
   338.0000       6.732177       1023.144    
   339.0000       4.425010       1025.339    
   340.0000       2.230692       1027.565    
   341.0000      4.0681073E-03   1027.569    
   342.0000      0.0000000E+00   1027.569    
   343.0000      0.0000000E+00   1027.569    
   344.0000      0.0000000E+00   1027.569    
   345.0000      0.0000000E+00   1027.569    
   346.0000      0.0000000E+00   1027.569    
   347.0000      0.0000000E+00   1027.569    
   348.0000      0.0000000E+00   1027.569    
   349.0000      0.0000000E+00   1027.569    
   350.0000      0.0000000E+00   1027.569    
   351.0000      0.0000000E+00   1027.569    
   352.0000      0.0000000E+00   1027.569    
   353.0000      0.0000000E+00   1027.569    
   354.0000      0.0000000E+00   1027.569    
   355.0000      0.0000000E+00   1027.569    
   356.0000      0.0000000E+00   1027.569    
   357.0000      0.0000000E+00   1027.569    
   358.0000      0.0000000E+00   1027.569    
   359.0000      0.0000000E+00   1027.569    
   360.0000      0.0000000E+00   1027.569    
   361.0000      0.0000000E+00   1027.569    
   362.0000      0.0000000E+00   1027.569    
   363.0000      0.0000000E+00   1027.569    
   364.0000      0.0000000E+00   1027.569    
   365.0000      0.0000000E+00   1027.569    
   366.0000      0.0000000E+00   1027.569    
   367.0000      0.0000000E+00   1027.569    
   368.0000      0.0000000E+00   1027.569    
   369.0000      0.0000000E+00   1027.569    
   370.0000      0.0000000E+00   1027.569    
   371.0000      0.0000000E+00   1027.569    
   372.0000      0.0000000E+00   1027.569    
   373.0000      0.0000000E+00   1027.569    
   374.0000      0.0000000E+00   1027.569    
   375.0000      0.0000000E+00   1027.569    
   376.0000      0.0000000E+00   1027.569    
   377.0000      0.0000000E+00   1027.569    
   378.0000      0.0000000E+00   1027.569    
   379.0000      0.0000000E+00   1027.569    
   380.0000      0.0000000E+00   1027.569    
   381.0000      0.0000000E+00   1027.569    
   382.0000      0.0000000E+00   1027.569    
   383.0000      0.0000000E+00   1027.569    
   384.0000      0.0000000E+00   1027.569    
   385.0000      0.0000000E+00   1027.569    
   386.0000      0.0000000E+00   1027.569    
   387.0000      0.0000000E+00   1027.569    
   388.0000      0.0000000E+00   1027.569    
   389.0000      0.0000000E+00   1027.569    
   390.0000      0.0000000E+00   1027.569    
   391.0000      0.0000000E+00   1027.569    
   392.0000      0.0000000E+00   1027.569    
   393.0000      0.0000000E+00   1027.569    
   394.0000      0.0000000E+00   1027.569    
   395.0000      0.0000000E+00   1027.569    
   396.0000      0.0000000E+00   1027.569    
   397.0000      0.0000000E+00   1027.569    
   398.0000      0.0000000E+00   1027.569    
   399.0000      0.0000000E+00   1027.569    
   400.0000      0.0000000E+00   1027.569    
   401.0000      0.0000000E+00   1027.569    
   402.0000      0.0000000E+00   1027.569    
   403.0000      0.0000000E+00   1027.569    
   404.0000      0.0000000E+00   1027.569    
   405.0000      0.0000000E+00   1027.569    
   406.0000      0.0000000E+00   1027.569    
   407.0000      0.0000000E+00   1027.569    
   408.0000      0.0000000E+00   1027.569    
   409.0000      0.0000000E+00   1027.569    
   410.0000      0.0000000E+00   1027.569    
   411.0000      0.0000000E+00   1027.569    
   412.0000      0.0000000E+00   1027.569    
   413.0000      0.0000000E+00   1027.569    
   414.0000      0.0000000E+00   1027.569    
   415.0000      0.0000000E+00   1027.569    
   416.0000      0.0000000E+00   1027.569    
   417.0000      0.0000000E+00   1027.569    
   418.0000      0.0000000E+00   1027.569    
   419.0000      0.0000000E+00   1027.569    
   420.0000      0.0000000E+00   1027.569    
   421.0000      0.0000000E+00   1027.569    
   422.0000      0.0000000E+00   1027.569    
   423.0000      0.0000000E+00   1027.569    
   424.0000      0.0000000E+00   1027.569    
   425.0000      0.0000000E+00   1027.569    
   426.0000      0.0000000E+00   1027.569    
   427.0000      0.0000000E+00   1027.569    
   428.0000      0.0000000E+00   1027.569    
   429.0000      0.0000000E+00   1027.569    
   430.0000      0.0000000E+00   1027.569    
   431.0000      0.0000000E+00   1027.569    
   432.0000      0.0000000E+00   1027.569    
   433.0000      0.0000000E+00   1027.569    
   434.0000      0.0000000E+00   1027.569    
   435.0000      0.0000000E+00   1027.569    
   436.0000      0.0000000E+00   1027.569    
   437.0000      0.0000000E+00   1027.569    
   438.0000      0.0000000E+00   1027.569    
   439.0000      0.0000000E+00   1027.569    
   440.0000      0.0000000E+00   1027.569    
   441.0000      0.0000000E+00   1027.569    
   442.0000      0.0000000E+00   1027.569    
   443.0000      0.0000000E+00   1027.569    
   444.0000      0.0000000E+00   1027.569    
   445.0000      0.0000000E+00   1027.569    
   446.0000      0.0000000E+00   1027.569    
   447.0000      0.0000000E+00   1027.569    
   448.0000      0.0000000E+00   1027.569    
   449.0000      0.0000000E+00   1027.569    
   450.0000      0.0000000E+00   1027.569    
   451.0000      0.0000000E+00   1027.569    
   452.0000      0.0000000E+00   1027.569    
   453.0000      0.0000000E+00   1027.569    
   454.0000      0.0000000E+00   1027.569    
   455.0000      0.0000000E+00   1027.569    
   456.0000      0.0000000E+00   1027.569    
   457.0000      0.0000000E+00   1027.569    
   458.0000      0.0000000E+00   1027.569    
   459.0000      0.0000000E+00   1027.569    
   460.0000      0.0000000E+00   1027.569    
   461.0000      0.0000000E+00   1027.569    
   462.0000      0.0000000E+00   1027.569    
   463.0000      0.0000000E+00   1027.569    
   464.0000      0.0000000E+00   1027.569    
   465.0000      0.0000000E+00   1027.569    
   466.0000      0.0000000E+00   1027.569    
   467.0000      0.0000000E+00   1027.569    
   468.0000      0.0000000E+00   1027.569    
   469.0000      0.0000000E+00   1027.569    
   470.0000      0.0000000E+00   1027.569    
   471.0000      0.0000000E+00   1027.569    
   472.0000      0.0000000E+00   1027.569    
   473.0000      0.0000000E+00   1027.569    
   474.0000      0.0000000E+00   1027.569    
   475.0000      0.0000000E+00   1027.569    
   476.0000      0.0000000E+00   1027.569    
   477.0000      0.0000000E+00   1027.569    
   478.0000      0.0000000E+00   1027.569    
   479.0000      0.0000000E+00   1027.569    
   480.0000      0.0000000E+00   1027.569    
   481.0000      0.0000000E+00   1027.569    
   482.0000      0.0000000E+00   1027.569    
   483.0000      0.0000000E+00   1027.569    
   484.0000      0.0000000E+00   1027.569    
   485.0000      0.0000000E+00   1027.569    
   486.0000      0.0000000E+00   1027.569    
   487.0000      0.0000000E+00   1027.569    
   488.0000      0.0000000E+00   1027.569    
   489.0000      0.0000000E+00   1027.569    
   490.0000      0.0000000E+00   1027.569    
   491.0000      0.0000000E+00   1027.569    
   492.0000      0.0000000E+00   1027.569    
   493.0000      0.0000000E+00   1027.569    
   494.0000      0.0000000E+00   1027.569    
   495.0000      0.0000000E+00   1027.569    
   496.0000      0.0000000E+00   1027.569    
   497.0000      0.0000000E+00   1027.569    
   498.0000      0.0000000E+00   1027.569    
   499.0000      0.0000000E+00   1027.569    
   500.0000      0.0000000E+00   1027.569    
   501.0000      0.0000000E+00   1027.569    
   502.0000      0.0000000E+00   1027.569    
   503.0000      0.0000000E+00   1027.569    
   504.0000      0.0000000E+00   1027.569    
   505.0000      0.0000000E+00   1027.569    
   506.0000      0.0000000E+00   1027.569    
   507.0000      0.0000000E+00   1027.569    
   508.0000      0.0000000E+00   1027.569    
   509.0000      0.0000000E+00   1027.569    
   510.0000      0.0000000E+00   1027.569    
   511.0000      0.0000000E+00   1027.569    

